Towards safe human-to-robot handovers of unknown containers

Safe human-to-robot handovers of unknown objects require accurate estimation of hand poses and object properties, such as shape, trajectory, and weight. Accurately estimating these properties requires the use of scanned 3D object models or expensive equipment, such as motion capture systems and markers, or both. However, testing handover algorithms with robots may be dangerous for the human and, when the object is an open container with liquids, for the robot. In this paper, we propose a real-to-simulation framework to develop safe human-to-robot handovers with estimations of the physical properties of unknown cups or drinking glasses and estimations of the human hands from videos of a human manipulating the container. We complete the handover in simulation, and we estimate a region that is not occluded by the hand of the human holding the container. We also quantify the safeness of the human and object in simulation. We validate the framework using public recordings of containers manipulated before a handover and show the safeness of the handover when using noisy estimates from a range of perceptual algorithms.

==> baseline_vs_sgp_s1.txt <==
Baseline SGP
0.5000000000000006 16.302890738177382
0.5000000000000006 90.75047148775012
0.5000000000000006 99.99988539730415
0.5000000000000006 99.99950093079887
8.527289066524572 99.99999999999021
56.35950112282118 99.94559742028244
81.55582214235707 99.99999999976399
0.5000000000000006 99.99999999997993
99.81324968270287 100.0
0.5000000000000006 99.99999975675567
0.5000000000000006 0.5000000000000006
0.503631725196494 0.5000000000000006
0.5043188955116586 0.5000000000000006
0.5000000000000006 0.5000000000000006
0.5000000000000006 0.5000000000000006
0.5000000000000006 12.827338104496619
0.5155262172597476 99.99999999997904
0.502386125067844 99.99999942315749
0.5134472631614615 99.99999873456399
87.35222793888936 99.57430905348005
0.5000000000000006 87.88586361945912
0.5000000000000006 99.99969628459459
0.5000000000000006 0.5000000000000006
0.5000000000000006 96.89211539436204
0.5000000000000006 98.37336456915503
0.5000000000000006 99.99999999513575
0.6223250299651248 99.99999999999152
57.04690710071599 99.99999999999889
99.99847722847898 99.9999618614616
99.99986518509458 99.99999853461794
99.99999672830985 100.0
0.5000000000000006 0.5000000000000006
70.91175677068223 92.78348373706766
0.5038680157490528 99.45238476905307
0.5000000000000006 99.93258511606189
0.5000000000000006 0.5000000000000006
0.5000000000000006 0.5000000000000006
0.5000000000000006 99.86175976345352
5.1589090486817355 9.05074371038137
0.5000000000000006 0.5000000000000006
20.330861178530796 99.99899668236144
99.99999999999665 99.99999999999038
6.873548436102925 99.99002330400396
95.88271845069204 99.99999999879556
1.8214632122317584 1.1668165990127615
0.5000000000000006 0.5000000000000006
0.5000000000000006 57.117450771569445
0.5000000000000006 99.99966389173505
0.5000000000000006 3.525028220068976
0.5000000000000006 99.97856566516829
0.5000000000000006 99.99835933360586
0.5000000000000006 99.89086968945938
0.5000000000000006 99.99991998214259
83.96220704175734 99.99999994300074


==> baseline_vs_sgp_s2.txt <==
Baseline SGP
0.5000000000000006 99.99999910978704
99.96939398768791 100.0
1.060846505850555 19.705251529643512
89.3145929217614 99.99635658803956
0.5071604705054211 99.99999874916536
0.514520821427753 99.99999999999972
97.21725997995134 80.86553185816018
0.5000000000000006 0.5000000000000006
0.5124991312580391 99.9999999999877
0.5375129723873909 99.9999999994369
0.5186079508961746 0.5000000000000006
0.5000000000000006 99.99999995992867
0.5000000000000006 0.5000000000000006
0.713694484598931 99.9999999999966
0.5000000000000006 0.5000000000000006
0.5000000000000006 91.4021103516124
0.5000000000000006 0.5000000000000006
0.5000000000000006 0.5000000000000006
0.5000000000000006 0.5000000000000006
98.32010521370671 0.5000000000000006
0.5000000000000006 99.99999973413334
0.5432726587080592 99.99999999393279
0.7322857381120923 99.99999992400477
0.5000000000000006 99.98776267308915
0.8433179868746086 0.5000000000000006
0.5000000000000006 5.721204048685464
99.99999999993439 99.9999999999888
0.5000000000000006 0.5807021155136722
0.5000000000000006 99.99999999999831
0.5000000000000006 0.5000000000000006
0.6606451266417385 99.95464375926993
0.5000000000000006 0.5000000000000006
0.5000000000000006 0.5000000000000006
94.43322635366785 99.99999999706645
0.5000000000000006 11.42588285493386
99.99999999999926 99.99999999999861
0.5000000000000006 0.5000000000000006
0.5000000000000006 0.5000000000000006
0.5000000000000006 97.14127618380967
0.5000000000000006 0.5000000000000006
4.17198351138374 99.29720483910891
14.343161684858451 99.80185529555608
0.5000000000000006 95.18451208032532
0.5000000000000006 99.88034681105951
0.5000000000000006 0.5000000000000006


==> grasp_contact_safety.txt <==
x_vals y_vals1 y_vals2 y_vals3 y_vals4
0.0 0.5 0.30000000000000004 0.09999999999999998 0.005000000000000005
0.005 0.5 0.3008479809885648 0.1009456166342982 0.005126978509442735
0.01 0.5 0.30169732582571873 0.10189916276238915 0.005257164689244471
0.015000000000000001 0.5 0.30254803087443455 0.10286068569081573 0.005390638693956444
0.02 0.5 0.30340009246384797 0.10383023264035404 0.005527482636027386
0.025 0.5 0.3042535068892597 0.10480785073744536 0.005667780631307189
0.030000000000000002 0.5 0.305108270412139 0.10579358700548695 0.005811618845487368
0.034999999999999996 0.5 0.3059643792601292 0.10678748835598127 0.005959085541490997
0.04 0.5 0.3068218296270544 0.10778960157954243 0.006110271127824711
0.045000000000000005 0.5 0.30768061767292787 0.10879997333676118 0.006265268207905186
0.05 0.5 0.30854073952396205 0.10981865014892692 0.0064241716303721046
0.055 0.5 0.3094021912725801 0.11084567838860711 0.0065870785403993794
0.060000000000000005 0.5 0.31026496897742956 0.11188110427008438 0.00675408843201607
0.065 0.5 0.3111290686633966 0.11292497383965079 0.006925303201448018
0.06999999999999999 0.5 0.311994486321623 0.11397733296575957 0.007100827201490832
0.075 0.5 0.31286121790952376 0.1150382273290345 0.0072807672969244005
0.08 0.5 0.31372925935080737 0.11610770241213712 0.007465232920978498
0.085 0.5 0.3145986065354967 0.11718580348949177 0.007654336132858701
0.09000000000000001 0.5 0.31546925531995246 0.11827257561686917 0.007848191676341027
0.095 0.5 0.3163412015268974 0.11936806362082915 0.008046917039443142
0.1 0.5 0.31721444094544304 0.12047231208802188 0.008250632515179261
0.10500000000000001 0.5 0.31808896933111747 0.12158536535434968 0.008459461263405105
0.11 0.5 0.3189647824058949 0.12270726749398896 0.00867352937375841
0.11499999999999999 0.5 0.3198418758582273 0.12383806230827328 0.008892965929699617
0.12000000000000001 0.5 0.320720245343077 0.1249777933144387 0.009117903073656376
0.125 0.5 0.3215998864819517 0.12612650373423165 0.009348476073274518
0.13 0.5 0.32248079486294073 0.1272842364823807 0.009584823388776982
0.135 0.5 0.323362966040753 0.12845103415493336 0.009827086741430947
0.13999999999999999 0.5 0.3242463955367568 0.12962693901745848 0.010075411183122319
0.14500000000000002 0.5 0.3251310788390215 0.1308119929931162 0.010329945167035167
0.15 0.5 0.32601701140236017 0.13200623765059602 0.010590840619432372
0.15500000000000003 0.5 0.326904188648375 0.1332097141919253 0.010858253012532144
0.16 0.5 0.3277926059655035 0.13442246344014833 0.011132341438473468
0.165 0.5 0.328682258709067 0.13564452582687922 0.011413268684361755
0.17 0.5 0.3295731422013204 0.13687594137972872 0.011701201308384169
0.17500000000000002 0.5 0.3304652517315041 0.13811674970960783 0.01199630971698192
0.18000000000000002 0.5 0.33135858255589756 0.13936698999790972 0.012298768243065198
0.185 0.5 0.3322531298978741 0.14062670098357163 0.012608755225253641
0.19 0.5 0.3331488889479581 0.1418959209500195 0.012926453088123187
0.195 0.5 0.3340458548638835 0.1431746877119967 0.013252048423437796
0.2 0.5 0.3349440227706543 0.14446303860228016 0.013585732072341641
0.20500000000000002 0.5 0.33584338776060674 0.14576101045828513 0.013927699208484726
0.21000000000000002 0.5 0.33674394489347265 0.14706863960856215 0.01427814942205213
0.215 0.5 0.3376456891964457 0.148385961859188 0.014637286804663543
0.22 0.5 0.33854861566424854 0.14971301248005414 0.01500532003510729
0.22500000000000003 0.5 0.3394527192592016 0.15104982619105464 0.015382462465868819
0.22999999999999998 0.5 0.3403579949112943 0.15239643714817733 0.015768932210410543
0.23500000000000001 0.5 0.3412644375182576 0.15375287892950068 0.016164952231156143
0.24000000000000002 0.5 0.3421720419456381 0.15511918452109985 0.01657075042812824
0.245 0.5 0.34308080302687444 0.15649538630286527 0.016986559728184525
0.25 0.5 0.34399071556337496 0.15788151603423695 0.017412618174792754
0.255 0.5 0.34490177432459757 0.15927760483985814 0.01784916901828078
0.26 0.5 0.3458139740481308 0.16068368319515203 0.018296460806492797
0.265 0.5 0.3467273094397771 0.16209978091182548 0.01875474747577814
0.27 0.5 0.3476417751736379 0.16352592712330288 0.019224288442233627
0.275 0.5 0.3485573658922001 0.1649621502700955 0.019705348693115105
0.27999999999999997 0.5 0.3494740762064244 0.16640847808510884 0.020198198878328053
0.28500000000000003 0.5 0.3503919006958355 0.1678649375788937 0.020703115401901468
0.29000000000000004 0.5 0.3513108339086146 0.16933155502484468 0.021220380513342366
0.295 0.5 0.35223087036169226 0.17080835594434998 0.021750282398762692
0.3 0.5 0.3531520045408443 0.1722953650918989 0.02229311527166315
0.305 0.5 0.35407423090078893 0.17379260644014954 0.022849179463251247
0.31000000000000005 0.5 0.3549975438652862 0.17530010316496364 0.023418781512164567
0.315 0.5 0.35592193782723797 0.17681787763041207 0.02400223425346153
0.32 0.5 0.3568474071487909 0.1783459513737569 0.024599856906734878
0.325 0.5 0.35777394616144065 0.1798843450904149 0.025211975163194924
0.33 0.5 0.3587015491661378 0.18143307861890787 0.025838921271560653
0.335 0.5 0.3596302104333957 0.1829921709258056 0.026481034122588853
0.34 0.5 0.3605599242034003 0.1845616400906667 0.027138659332061672
0.34500000000000003 0.5 0.3614906846861206 0.18614150329098283 0.027812149322044268
0.35000000000000003 0.5 0.36242248606142274 0.18773177678713307 0.02850186340021434
0.35500000000000004 0.5 0.3633553224791838 0.18933247590735322 0.02920816783705537
0.36000000000000004 0.5 0.36428918805940913 0.19094361503272678 0.02993143594069524
0.365 0.5 0.36522407689235015 0.19256520758220388 0.030672048129161647
0.37 0.5 0.3661599830386246 0.1941972659976541 0.03143039199981441
0.37500000000000006 0.5 0.367096900529338 0.19583980172895948 0.03220686239570397
0.38 0.5 0.3680348233662076 0.19749282521915487 0.033001861468594205
0.385 0.5 0.36897374552168694 0.19915634588962153 0.03381579873837532
0.39 0.5 0.36991366093909367 0.20083037212534133 0.03464909114858157
0.395 0.5 0.3708545635327373 0.20251491126021773 0.035502163117715396
0.4 0.5 0.37179644718805055 0.20420996956247112 0.03637544658606796
0.40499999999999997 0.5 0.37273930576172043 0.2059155522201152 0.03726938105771279
0.41000000000000003 0.5 0.37368313308182305 0.20763166332652153 0.038184413637336545
0.415 0.5 0.3746279229479585 0.20935830586607945 0.03912099906155789
0.42000000000000004 0.5 0.3755736691313884 0.21109548169995912 0.04007959972437227
0.42500000000000004 0.5 0.37652036537517497 0.21284319155198445 0.04106068569634628
0.43 0.5 0.3774680053943213 0.21460143499462392 0.04206473473717289
0.43500000000000005 0.5 0.37841658287591395 0.21637021043510632 0.04309223230118413
0.44 0.5 0.3793660914792671 0.2181495151016701 0.04414367153540437
0.445 0.5 0.38031652483606804 0.21993934502995252 0.0452195532697141
0.45000000000000007 0.5 0.3812678765505247 0.22173969504952776 0.04632038599867956
0.455 0.5 0.38222014019951456 0.22355055877060126 0.047446685854590304
0.45999999999999996 0.5 0.3831733093327359 0.22537192857086835 0.04859897657123327
0.465 0.5 0.3841273774728594 0.22720379558254497 0.049777789437918024
0.47000000000000003 0.5 0.38508233811568304 0.2290461496795785 0.05098366324325492
0.475 0.5 0.38603818473028706 0.23089897946504784 0.05221714420817525
0.48000000000000004 0.5 0.38699491075919207 0.23276227225875892 0.053478785907668386
0.485 0.5 0.3879525096185173 0.23463601408504528 0.0547691491807004
0.49 0.5 0.3889109746981418 0.23652018966078214 0.05608880202776585
0.49500000000000005 0.5 0.3898702993618667 0.238414782383621 0.05743831949551261
0.5 0.5 0.3908304769475782 0.24031977432045368 0.05881828354787003
0.5050000000000001 0.5 0.39179150076741465 0.24223514619611458 0.06022928292310035
0.51 0.5 0.3927533641079319 0.2441608773823287 0.061671912976183185
0.515 0.5 0.39371606023027333 0.2460969458869143 0.06314677550593618
0.52 0.5 0.39467958237033957 0.24804332834324777 0.06465447856626602
0.525 0.5 0.39564392373896007 0.25000000000000006 0.06619563626093887
0.53 0.5 0.39660907752206714 0.2519669347111523 0.0677708685212541
0.535 0.5 0.3975750368808707 0.2539441049262991 0.0693808008660005
0.54 0.5 0.3985417949520346 0.2559314816812481 0.0710260641430737
0.545 0.5 0.3995093448478552 0.25792903458892263 0.07270729425213089
0.55 0.5 0.4004776796564405 0.25993673183057875 0.07442513184766182
0.555 0.5 0.40144679244189163 0.2619545401473409 0.07618022202185634
0.5599999999999999 0.5 0.4024166762444856 0.2639824248320676 0.07797321396665513
0.5650000000000001 0.5 0.40338732408085937 0.2660203497215537 0.07980476061437551
0.5700000000000001 0.5 0.4043587289441956 0.2680682771890774 0.08167551825631562
0.575 0.5 0.4053308838044099 0.27012616813730006 0.08358614613874978
0.5800000000000001 0.5 0.4063037816083394 0.2721939819915271 0.08553730603574439
0.585 0.5 0.40727741527993333 0.27427167669333696 0.08752966179823816
0.59 0.5 0.4082517777204441 0.27635920869458674 0.08956387887885381
0.5950000000000001 0.5 0.40922686180862083 0.2784565329518017 0.09164062383192736
0.6 0.5 0.41020266040090386 0.2805636029209559 0.09376056378827081
0.6050000000000001 0.5 0.41117916633162066 0.28268037055265166 0.09592436590421219
0.61 0.5 0.41215637241318304 0.2848067862877058 0.09813269678448912
0.615 0.5 0.4131342714362864 0.28694279905314846 0.10038622187861154
0.6200000000000001 0.5 0.4141128561701098 0.2890883562586425 0.10268560485034631
0.625 0.5 0.41509211936251744 0.2912434037933301 0.10503150692002404
0.63 0.5 0.4160720537402619 0.2934078860231138 0.1074245861794163
0.635 0.5 0.4170526520091884 0.29558174578837754 0.10986549687898345
0.64 0.5 0.41803390685444064 0.29776492440215513 0.11235488868735106
0.645 0.5 0.41901581094066787 0.29995736164875203 0.11489340592293566
0.65 0.5 0.41999835691223336 0.30215899578282635 0.1174816867577059
0.655 0.5 0.42098153739342403 0.3043697635289356 0.12012036239313478
0.66 0.5 0.42196534498866184 0.30658960008155406 0.12281005620847875
0.665 0.5 0.4229497722827157 0.30881843910556733 0.12555138288159307
0.67 0.5 0.4239348118409155 0.31105621273724826 0.1283449474825846
0.675 0.5 0.42492045620936736 0.31330285158572013 0.13119134454068831
0.68 0.5 0.425906697915169 0.3155582847349122 0.13409115708485045
0.685 0.5 0.42689352946662795 0.3178224397460112 0.13704495565859978
0.6900000000000001 0.5 0.42788094335348 0.3200952426604142 0.1400532973098931
0.6950000000000001 0.5 0.4288689320471091 0.3223766180031873 0.14311672455672747
0.7000000000000001 0.5 0.42985748800076856 0.32466648878703214 0.14623576432942603
0.7050000000000001 0.5 0.4308466036498035 0.32696477651676714 0.14941092689061986
0.7100000000000001 0.5 0.4318362714118741 0.32927140119432347 0.1526427047340691
0.715 0.5 0.43282648368718085 0.3315862813242618 0.1559315714635915
0.7200000000000001 0.5 0.43381723285869006 0.33390933391981076 0.15927798065349166
0.7250000000000001 0.5 0.4348085112923606 0.33624047450943084 0.16268236469201852
0.73 0.5 0.43580031133737285 0.3385796171439055 0.16614513360950767
0.7350000000000001 0.5 0.4367926253263571 0.3409266744039626 0.16966667389300366
0.74 0.5 0.4377854455756249 0.3432815574084255 0.1732473472892919
0.745 0.5 0.4387787643853994 0.345644175822899 0.17688748959841083
0.7500000000000001 0.5 0.439772574040049 0.34801443786898767 0.18058740945984886
0.755 0.5 0.44076686680832033 0.35039225033404936 0.1843473871337756
0.76 0.5 0.4417616349435728 0.3527775185814847 0.18816767327978973
0.765 0.5 0.44275687068401487 0.35517014656156165 0.1920484877358048
0.77 0.5 0.44375256625294046 0.35757003682277577 0.19599001829982862
0.775 0.5 0.44474871385896636 0.35997709052374555 0.1999924195175227
0.78 0.5 0.44574530569627174 0.3623912074456424 0.2040558114785572
0.7850000000000001 0.5 0.44674233394483676 0.3648122860051537 0.20818027862489813
0.79 0.5 0.4477397907706842 0.3672402232679782 0.21236586857428388
0.795 0.5 0.4487376683261203 0.36967491496285176 0.21661259096225716
0.8 0.5 0.4497359587499779 0.37211625549610056 0.2209204163062218
0.8049999999999999 0.5 0.45073465416785935 0.374564137966721 0.22528927489509246
0.8099999999999999 0.5 0.4517337466923811 0.37701845418198227 0.22971905570818843
0.8150000000000001 0.5 0.4527332284234188 0.37947909467354934 0.23420960536709978
0.8200000000000001 0.5 0.4537330914483532 0.3819459487141218 0.238760727124317
0.8250000000000001 0.5 0.45473332784231757 0.3844189043345862 0.24337217989247217
0.83 0.5 0.45573392966844495 0.3868978483416772 0.24804367731807106
0.835 0.5 0.4567348889781166 0.3893826663361422 0.25277488690362815
0.8400000000000001 0.5 0.45773619781121216 0.391873242731407 0.25756542918212133
0.8450000000000001 0.5 0.4587378481963587 0.39436946077273344 0.2624148769476773
0.8500000000000001 0.5 0.4597398321511825 0.3968712025568692 0.2673227545463803
0.855 0.5 0.46074214168256017 0.39937834905217706 0.27228853723104873
0.86 0.5 0.4617447687868713 0.4018907801192446 0.27731165058377216
0.865 0.5 0.46274770545025173 0.4044083745319614 0.2823914700099227
0.8700000000000001 0.5 0.46375094364884684 0.4069310099990619 0.28752732030725425
0.8750000000000001 0.5 0.4647544753490663 0.409458563186124 0.2927184753135926
0.88 0.5 0.4657582925078393 0.41199090973801655 0.29796415763647977
0.885 0.5 0.4667623870728706 0.41452792430178836 0.303263538467981
0.89 0.5 0.46776675098289616 0.41706948054999016 0.30861573748768506
0.895 0.5 0.4687713761679411 0.4196154512044211 0.31401982285673546
0.9000000000000001 0.5 0.4697762545495767 0.42216570806029186 0.3194748113055104
0.905 0.5 0.470781378041179 0.4247201220107933 0.3249796683173352
0.91 0.5 0.4717867385481873 0.42727856307206385 0.3305333084103571
0.915 0.5 0.4727923279683638 0.42984090040854456 0.33613459551943736
0.9199999999999999 0.5 0.4737981381920531 0.43240700235871105 0.34178234347962655
0.9250000000000002 0.5 0.4748041611024431 0.43497673646117463 0.34747531661248204
0.93 0.5 0.47581038857582525 0.43754996948113917 0.353212230416163
0.935 0.5 0.4768168124818562 0.4401265674372058 0.35899175235990394
0.9400000000000001 0.5 0.4778234246838198 0.44270639562851155 0.36481250278311544
0.9450000000000001 0.5 0.47883021703888884 0.445289318662193 0.3706730558990038
0.95 0.5 0.479837181398388 0.4478752004811624 0.3765719409022284
0.9550000000000001 0.5 0.48084430960805713 0.4504639043921842 0.38250764317974056
0.9600000000000001 0.5 0.481851593508314 0.45305529309424014 0.38847860562356173
0.9650000000000001 0.5 0.482859024934519 0.45564922870717156 0.39448323004387575
0.97 0.5 0.4838665957172384 0.4582455728005854 0.4005198786804152
0.975 0.5 0.48487429768250967 0.46084418642301106 0.4065868758097405
0.98 0.5 0.4858821226521057 0.4634449301312966 0.4126825094456201
0.9850000000000001 0.5 0.4868900624438 0.46604766402023046 0.4188050331293432
0.9900000000000001 0.5 0.4878981088716325 0.46865224775237385 0.4249526678064178
0.9950000000000001 0.5 0.4889062537461741 0.47125854058809463 0.43112360378575587
1.0 0.5 0.4899144888747943 0.47386640141578484 0.43731600277707844
1.005 0.5 0.4909228060619253 0.4764756887822495 0.4435280000019517
1.0100000000000002 0.5 0.4919311971093299 0.47908626092325496 0.4497577063735388
1.0150000000000001 0.5 0.4929396538163672 0.48169797579421947 0.4560032107398428
1.02 0.5 0.4939481679802591 0.4843106911010346 0.4622625821849506
1.0250000000000001 0.5 0.4949567313963576 0.48692426433100233 0.4685338723825087
1.03 0.5 0.49596533585841146 0.4895385527838723 0.4748151179954409
1.035 0.5 0.49697397315883335 0.4921534136029684 0.4811043431157028
1.04 0.5 0.49798263508896684 0.49476870380638555 0.4873995617376827
1.0450000000000002 0.5 0.49899131343935327 0.49738428031824605 0.4936987802587091
1.05 0.5 0.5000000000000001 0.5000000000000001 0.5000000000000003
1.055 0.5 0.5010086865606468 0.5026157196817542 0.5063012197412916
1.06 0.5 0.5020173649110333 0.5052312961936147 0.5126004382623179
1.065 0.5 0.5030260268411667 0.5078465863970317 0.5188956568842975
1.07 0.5 0.5040346641415886 0.5104614472161277 0.5251848820045594
1.0750000000000002 0.5 0.5050432686036425 0.5130757356689979 0.5314661276174918
1.08 0.5 0.5060518320197409 0.5156893088989656 0.5377374178150498
1.085 0.5 0.5070603461836328 0.5183020242057808 0.5439967892601577
1.09 0.5 0.50806880289067 0.5209137390767453 0.5502422936264617
1.095 0.5 0.5090771939380747 0.5235243112177507 0.5564719999980484
1.1 0.5 0.5100855111252058 0.5261335985842154 0.5626839972229222
1.105 0.5 0.511093746253826 0.5287414594119055 0.5688763962142446
1.11 0.5 0.5121018911283677 0.5313477522476264 0.5750473321935827
1.115 0.5 0.5131099375561999 0.5339523359797699 0.5811949668706574
1.1199999999999999 0.5 0.5141178773478944 0.5365550698687035 0.5873174905543801
1.1250000000000002 0.5 0.5151257023174904 0.5391558135769892 0.5934131241902599
1.1300000000000001 0.5 0.5161334042827617 0.5417544271994148 0.5994801213195853
1.135 0.5 0.5171409750654812 0.5443507712928286 0.6055167699561247
1.1400000000000001 0.5 0.518148406491686 0.54694470690576 0.6115213943764387
1.145 0.5 0.519155690391943 0.549536095607816 0.6174923568202599
1.15 0.5 0.5201628186016121 0.5521247995188377 0.6234280590977719
1.155 0.5 0.5211697829611113 0.5547106813378073 0.6293269441009968
1.1600000000000001 0.5 0.5221765753161803 0.5572936043714888 0.635187497216885
1.165 0.5 0.523183187518144 0.5598734325627944 0.6410082476400966
1.17 0.5 0.5241896114241749 0.5624500305188609 0.6467877695838373
1.175 0.5 0.5251958388975569 0.5650232635388256 0.6525246833875181
1.18 0.5 0.5262018618079469 0.567592997641289 0.6582176565203737
1.185 0.5 0.5272076720316364 0.5701590995914556 0.663865404480563
1.1900000000000002 0.5 0.5282132614518128 0.5727214369279363 0.6694666915896432
1.195 0.5 0.5292186219588211 0.5752798779892069 0.6750203316826653
1.2 0.5 0.5302237454504233 0.5778342919397083 0.68052518869449
1.205 0.5 0.5312286238320589 0.580384548795579 0.6859801771432648
1.2100000000000002 0.5 0.5322332490171039 0.5829305194500102 0.6913842625123154
1.215 0.5 0.5332376129271296 0.5854720756982119 0.6967364615320194
1.22 0.5 0.5342417074921607 0.5880090902619836 0.7020358423635205
1.225 0.5 0.5352455246509338 0.5905414368138762 0.7072815246864077
1.23 0.5 0.5362490563511533 0.5930689900009383 0.712472679692746
1.2349999999999999 0.5 0.5372522945497483 0.5955916254680387 0.7176085299900774
1.2400000000000002 0.5 0.5382552312131287 0.5981092198807556 0.7226883494162282
1.245 0.5 0.5392578583174399 0.600621650947823 0.7277114627689517
1.25 0.5 0.5402601678488176 0.603128797443131 0.73267724545362
1.2550000000000001 0.5 0.5412621518036413 0.6056305392272666 0.737585123052323
1.26 0.5 0.5422638021887879 0.6081267572685932 0.742434570817879
1.265 0.5 0.5432651110218835 0.610617333663858 0.747225113096372
1.27 0.5 0.5442660703315552 0.613102151658323 0.7519563226819292
1.2750000000000001 0.5 0.5452666721576824 0.615581095665414 0.756627820107528
1.28 0.5 0.5462669085516468 0.6180540512858784 0.7612392728756832
1.2850000000000001 0.5 0.5472667715765813 0.6205209053264508 0.7657903946329004
1.29 0.5 0.5482662533076189 0.6229815458180178 0.7702809442918117
1.2950000000000002 0.5 0.5492653458321408 0.6254358620332792 0.7747107251049078
1.3 0.5 0.5502640412500222 0.6278837445038996 0.7790795836937785
1.3050000000000002 0.5 0.5512623316738797 0.6303250850371483 0.7833874090377432
1.31 0.5 0.552260209229316 0.632759776732022 0.7876341314257164
1.315 0.5 0.5532576660551634 0.6351877139948465 0.7918197213751023
1.32 0.5 0.5542546943037283 0.6376087925543579 0.7959441885214431
1.3250000000000002 0.5 0.5552512861410337 0.6400229094762546 0.8000075804824776
1.33 0.5 0.5562474337470596 0.6424299631772243 0.8040099817001716
1.335 0.5 0.5572431293159852 0.6448298534384385 0.8079515122641954
1.34 0.5 0.5582383650564273 0.6472224814185155 0.8118323267202104
1.345 0.5 0.5592331331916798 0.6496077496659508 0.8156526128662245
1.35 0.5 0.560227425959951 0.6519855621310124 0.8194125905401513
1.3550000000000002 0.5 0.5612212356146006 0.6543558241771011 0.8231125104015894
1.36 0.5 0.5622145544243752 0.6567184425915746 0.8267526527107083
1.365 0.5 0.5632073746736429 0.6590733255960377 0.8303333261069967
1.37 0.5 0.5641996886626273 0.6614203828560946 0.8338548663904927
1.375 0.5 0.5651914887076395 0.6637595254905694 0.8373176353079818
1.3800000000000001 0.5 0.5661827671413101 0.6660906660801894 0.8407220193465086
1.3850000000000002 0.5 0.5671735163128192 0.6684137186757383 0.8440684285364087
1.3900000000000001 0.5 0.568163728588126 0.6707285988056766 0.8473572952659312
1.395 0.5 0.5691533963501967 0.673035223483233 0.8505890731093805
1.4000000000000001 0.5 0.5701425119992315 0.675333511212968 0.8537642356705741
1.405 0.5 0.571131067952891 0.6776233819968128 0.8568832754432727
1.4100000000000001 0.5 0.5721190566465201 0.679904757339586 0.8599467026901072
1.415 0.5 0.5731064705333722 0.682177560253989 0.8629550443414005
1.4200000000000002 0.5 0.5740933020848311 0.6844417152650879 0.8659088429151499
1.425 0.5 0.5750795437906328 0.68669714841428 0.8688086554593119
1.43 0.5 0.5760651881590845 0.6889437872627518 0.8716550525174156
1.435 0.5 0.5770502277172844 0.6911815608944327 0.874448617118407
1.4400000000000002 0.5 0.5780346550113383 0.6934103999184461 0.8771899437915214
1.445 0.5 0.579018462606576 0.6956302364710646 0.8798796376068654
1.4500000000000002 0.5 0.5800016430877667 0.6978410042171738 0.8825183132422942
1.455 0.5 0.5809841890593321 0.7000426383512481 0.8851065940770644
1.46 0.5 0.5819660931455595 0.7022350755978449 0.887645111312649
1.465 0.5 0.5829473479908117 0.7044182542116227 0.8901345031210168
1.4700000000000002 0.5 0.5839279462597382 0.7065921139768865 0.8925754138205838
1.475 0.5 0.5849078806374827 0.7087565962066701 0.8949684930799763
1.48 0.5 0.5858871438298903 0.7109116437413576 0.8973143951496538
1.485 0.5 0.5868657285637137 0.7130572009468517 0.8996137781213885
1.49 0.5 0.587843627586817 0.7151932137122943 0.9018673032155109
1.495 0.5 0.5888208336683795 0.7173196294473485 0.9040756340957882
1.5000000000000002 0.5 0.5897973395990962 0.7194363970790443 0.9062394362117294
1.5050000000000001 0.5 0.5907731381913791 0.7215434670481985 0.9083593761680727
1.51 0.5 0.5917482222795559 0.7236407913054133 0.9104361211211462
1.5150000000000001 0.5 0.5927225847200668 0.7257283233066631 0.9124703382017619
1.52 0.5 0.5936962183916606 0.727806018008473 0.9144626939642558
1.5250000000000001 0.5 0.5946691161955902 0.7298738318627 0.9164138538612505
1.53 0.5 0.5956412710558043 0.7319317228109227 0.9183244817436844
1.5350000000000001 0.5 0.5966126759191406 0.7339796502784465 0.9201952393856245
1.54 0.5 0.5975833237555144 0.7360175751679325 0.9220267860333449
1.545 0.5 0.5985532075581085 0.7380454598526592 0.9238197779781437
1.55 0.5 0.5995223203435596 0.7400632681694214 0.9255748681523381
1.5550000000000002 0.5 0.6004906551521448 0.7420709654110775 0.9272927057478692
1.56 0.5 0.6014582050479654 0.7440685183187521 0.9289739358569264
1.5650000000000002 0.5 0.6024249631191294 0.7460558950737011 0.9306191991339995
1.5700000000000003 0.5 0.6033909224779329 0.748033065288848 0.9322291314787461
1.575 0.5 0.60435607626104 0.7500000000000002 0.9338043637390612
1.58 0.5 0.6053204176296605 0.7519566716567523 0.9353455214337341
1.585 0.5 0.6062839397697267 0.7539030541130858 0.9368532244940638
1.59 0.5 0.6072466358920681 0.7558391226176714 0.9383280870238168
1.5950000000000002 0.5 0.6082084992325855 0.7577648538038857 0.9397707170768997
1.6 0.5 0.6091695230524218 0.7596802256795464 0.9411817164521301
1.6050000000000002 0.5 0.6101297006381334 0.7615852176163792 0.9425616805044874
1.6099999999999999 0.5 0.6110890253018582 0.7634798103392179 0.9439111979722342
1.6150000000000002 0.5 0.6120474903814828 0.7653639859149548 0.9452308508192997
1.6199999999999999 0.5 0.613005089240808 0.7672377277412412 0.9465212140923316
1.625 0.5 0.6139618152697129 0.7691010205349523 0.9477828557918248
1.6300000000000001 0.5 0.6149176618843171 0.7709538503204216 0.949016336756745
1.635 0.5 0.6158726225271406 0.7727962044174552 0.950222210562082
1.6400000000000001 0.5 0.6168266906672641 0.7746280714291317 0.9514010234287668
1.645 0.5 0.6177798598004854 0.7764494412293987 0.9525533141454098
1.6500000000000001 0.5 0.6187321234494754 0.7782603049504724 0.9536796140013205
1.6550000000000002 0.5 0.619683475163932 0.7800606549700476 0.954780446730286
1.66 0.5 0.620633908520733 0.78185048489833 0.9558563284645957
1.6650000000000003 0.5 0.6215834171240862 0.7836297895648938 0.956907767698816
1.67 0.5 0.6225319946056788 0.7853985650053762 0.957935265262827
1.675 0.5 0.6234796346248251 0.7871568084480157 0.9589393143036539
1.6800000000000002 0.5 0.6244263308686117 0.7889045183000409 0.9599204002756279
1.685 0.5 0.6253720770520417 0.7906416941339207 0.9608790009384423
1.6900000000000002 0.5 0.6263168669181771 0.7923683366734785 0.9618155863626636
1.695 0.5 0.6272606942382796 0.7940844477798848 0.9627306189422872
1.7000000000000002 0.5 0.6282035528119495 0.7957900304375288 0.9636245534139319
1.7049999999999998 0.5 0.6291454364672626 0.7974850887397822 0.9644978368822845
1.71 0.5 0.6300863390609065 0.7991696278746588 0.9653509088514185
1.7150000000000003 0.5 0.6310262544783132 0.8008436541103786 0.9661842012616249
1.72 0.5 0.6319651766337926 0.8025071747808452 0.9669981385314058
1.725 0.5 0.632903099470662 0.8041601982710407 0.9677931376042962
1.73 0.5 0.6338400169613754 0.8058027340023459 0.9685696080001857
1.735 0.5 0.63477592310765 0.8074347924177963 0.9693279518708385
1.7400000000000002 0.5 0.635710811940591 0.8090563849672734 0.9700685640593049
1.745 0.5 0.6366446775208162 0.8106675240926469 0.9707918321629446
1.7500000000000002 0.5 0.6375775139385774 0.812268223212867 0.9714981365997858
1.755 0.5 0.6385093153138794 0.8138584967090172 0.9721878506779558
1.76 0.5 0.6394400757965998 0.8154383599093333 0.9728613406679384
1.7650000000000003 0.5 0.6403697895666043 0.8170078290741946 0.9735189658774112
1.77 0.5 0.6412984508338624 0.8185669213810922 0.9741610787284394
1.7750000000000001 0.5 0.6422260538385596 0.8201156549095853 0.974788024836805
1.78 0.5 0.6431525928512092 0.8216540486262432 0.9754001430932653
1.7850000000000001 0.5 0.6440780621727621 0.8231821223695881 0.9759977657465385
1.79 0.5 0.6450024561347137 0.8246998968350364 0.9765812184878354
1.7950000000000002 0.5 0.6459257690992112 0.8262073935598505 0.9771508205367487
1.8000000000000003 0.5 0.6468479954591559 0.8277046349081012 0.9777068847283368
1.805 0.5 0.6477691296383079 0.82919164405565 0.9782497176012374
1.81 0.5 0.6486891660913854 0.8306684449751554 0.9787796194866577
1.815 0.5 0.6496080993041645 0.8321350624211062 0.9792968845980986
1.82 0.5 0.6505259237935757 0.8335915219148913 0.9798018011216719
1.8250000000000002 0.5 0.6514426341077999 0.8350378497299047 0.980294651306885
1.83 0.5 0.6523582248263621 0.8364740728766971 0.9807757115577664
1.8350000000000002 0.5 0.653272690560223 0.8379002190881747 0.9812452525242218
1.8399999999999999 0.5 0.6541860259518693 0.839316316804848 0.9817035391935073
1.8450000000000002 0.5 0.6550982256754024 0.840722395160142 0.9821508309817192
1.8500000000000003 0.5 0.656009284436625 0.8421184839657632 0.9825873818252073
1.855 0.5 0.6569191969731256 0.8435046136971349 0.9830134402718155
1.86 0.5 0.6578279580543619 0.8448808154789003 0.9834292495718717
1.865 0.5 0.6587355624817425 0.8462471210704994 0.983835047768844
1.87 0.5 0.6596420050887057 0.8476035628518228 0.9842310677895895
1.875 0.5 0.6605472807407985 0.8489501738089454 0.9846175375341313
1.8800000000000001 0.5 0.6614513843357516 0.8502869875199459 0.9849946799648926
1.8850000000000002 0.5 0.6623543108035544 0.8516140381408122 0.9853627131953364
1.8900000000000001 0.5 0.6632560551065274 0.852931360391438 0.9857218505779478
1.8950000000000002 0.5 0.6641566122393934 0.854238989541715 0.9860723007915152
1.9 0.5 0.6650559772293456 0.85553696139772 0.9864142679276584
1.905 0.5 0.6659541451361166 0.8568253122880033 0.9867479515765623
1.9100000000000001 0.5 0.666851111052042 0.8581040790499805 0.987073546911877
1.915 0.5 0.667746870102126 0.8593732990164284 0.9873912447747464
1.9200000000000002 0.5 0.6686414174441025 0.8606330100020904 0.9877012317569348
1.925 0.5 0.6695347482684959 0.8618832502903923 0.988003690283018
1.9300000000000002 0.5 0.6704268577986797 0.8631240586202714 0.9882987986916159
1.9350000000000003 0.5 0.671317741290933 0.864355474173121 0.9885867313156383
1.94 0.5 0.6722073940344966 0.8655775365598517 0.9888676585615265
1.9450000000000003 0.5 0.673095811351625 0.8667902858080748 0.9891417469874679
1.95 0.5 0.6739829885976398 0.867993762349404 0.9894091593805677
1.955 0.5 0.6748689211609785 0.8691880070068839 0.9896700548329648
1.96 0.5 0.6757536044632432 0.8703730609825415 0.9899245888168777
1.965 0.5 0.6766370339592471 0.8715489658450668 0.9901729132585692
1.9700000000000002 0.5 0.6775192051370594 0.8727157635176195 0.9904151766112231
1.975 0.5 0.6784001135180483 0.8738734962657685 0.9906515239267254
1.9800000000000002 0.5 0.6792797546569231 0.8750222066855614 0.9908820969263437
1.9849999999999999 0.5 0.6801581241417728 0.8761619376917269 0.9911070340703003
1.9900000000000002 0.5 0.6810352175941052 0.8772927325060113 0.9913264706262417
1.9950000000000003 0.5 0.6819110306688826 0.8784146346456503 0.9915405387365949
2.0 0.5 0.6827855590545571 0.8795276879119782 0.9917493674848209
2.0050000000000003 0.5 0.6836587984731027 0.8806319363791709 0.9919530829605568
2.01 0.5 0.6845307446800476 0.8817274243831308 0.992151808323659
2.015 0.5 0.6854013934645034 0.8828141965105083 0.9923456638671413
2.0200000000000005 0.5 0.6862707406491928 0.8838922975878629 0.9925347670790214
2.025 0.5 0.6871387820904763 0.8849617726709654 0.9927192327030756
2.0300000000000002 0.5 0.6880055136783771 0.8860226670342405 0.9928991727985091
2.035 0.5 0.6888709313366034 0.8870750261603493 0.9930746967985521
2.04 0.5 0.6897350310225705 0.8881188957299158 0.993245911567984
2.045 0.5 0.6905978087274198 0.889154321611393 0.9934129214596007
2.0500000000000003 0.5 0.691459260476038 0.8901813498510732 0.993575828369628
2.055 0.5 0.6923193823270721 0.8912000266632388 0.9937347317920948
2.06 0.5 0.6931781703729456 0.8922103984204576 0.9938897288721753
2.0650000000000004 0.5 0.6940356207398708 0.8932125116440188 0.994040914458509
2.07 0.5 0.694891729587861 0.894206412994513 0.9941883811545127
2.075 0.5 0.6957464931107404 0.8951921492625547 0.9943322193686929
2.08 0.5 0.6965999075361521 0.8961697673596459 0.9944725173639726
2.085 0.5 0.6974519691255655 0.8971393143091844 0.9946093613060436
2.0900000000000003 0.5 0.6983026741742814 0.898100837237611 0.9947428353107555
2.095 0.5 0.6991520190114352 0.8990543833657019 0.9948730214905573
2.1 0.5 0.7000000000000001 0.9000000000000001 0.9950000000000001
2.1050000000000004 0.5 0.7008466135367861 0.9009377345243889 0.9951238490803174
2.11 0.5 0.7016918560524402 0.9018676343918055 0.995244645103095
2.115 0.5 0.7025357240114437 0.9027897471160957 0.9953624626130422
2.12 0.5 0.7033782139121074 0.9037041202640076 0.9954773743698795
2.125 0.5 0.7042193222865665 0.9046108014473234 0.9955894513893572
2.13 0.5 0.7050590457007734 0.9055098383151324 0.995698762983415
2.1350000000000002 0.5 0.7058973807544889 0.9064012785462391 0.9958053767994984
2.14 0.5 0.706734324081272 0.9072851698417095 0.9959093588590467
2.145 0.5 0.707569872348468 0.9081615599175537 0.9960107735951624
2.1500000000000004 0.5 0.7084040222571957 0.9090304964975447 0.9961096838894801
2.155 0.5 0.7092367705423326 0.9098920273061711 0.9962061511082446
2.16 0.5 0.7100681139724982 0.9107462000617241 0.9963002351376138
2.165 0.5 0.7108980493500373 0.9115930624695179 0.9963919944181998
2.17 0.5 0.7117265735109998 0.9124326622152418 0.9964814859788603
2.1750000000000003 0.5 0.7125536833251207 0.9132650469584442 0.9965687654697558
2.18 0.5 0.7133793756957987 0.9140902643261468 0.9966538871946832
2.185 0.5 0.7142036475600713 0.9149083619065868 0.9967369041427017
2.19 0.5 0.7150264958885909 0.9157193872430898 0.9968178680190608
2.1950000000000003 0.5 0.7158479176855982 0.9165233878280679 0.9968968292754481
2.2 0.5 0.7166679099888948 0.9173204110971456 0.9969738371395647
2.205 0.5 0.7174864698698133 0.9181105044234089 0.9970489396440431
2.21 0.5 0.7183035944331879 0.9188937151117809 0.9971221836547216
2.215 0.5 0.7191192808173208 0.9196700903935173 0.9971936148982853
2.22 0.5 0.7199335261939507 0.9204396774208279 0.997263277989287
2.225 0.5 0.7207463277682168 0.9212025232616126 0.9973312164565611
2.23 0.5 0.7215576827786234 0.9219586748943236 0.9973974727690395
2.2350000000000003 0.5 0.7223675884970024 0.9227081792029406 0.9974620883609862
2.2399999999999998 0.5 0.7231760422284745 0.9234510829720652 0.997525103656657
2.245 0.5 0.723983041311409 0.9241874328821321 0.9975865580944002
2.2500000000000004 0.5 0.7247885831173825 0.9249172755047312 0.9976464901502069
2.255 0.5 0.7255926650511361 0.9256406572980475 0.9977049373607234
2.2600000000000002 0.5 0.7263952845505315 0.9263576246024097 0.997761936345738
2.265 0.5 0.7271964390865059 0.9270682236359513 0.9978175228301472
2.27 0.5 0.7279961261630247 0.9277725004903801 0.9978717316654236
2.275 0.5 0.728794343317034 0.9284705011268567 0.9979245968505818
2.2800000000000002 0.5 0.7295910881184118 0.9291622713719803 0.9979761515526643
2.285 0.5 0.7303863581699166 0.929847856913878 0.998026428126752
2.29 0.5 0.7311801511071371 0.930527303298401 0.99807545813551
2.2950000000000004 0.5 0.7319724645984376 0.9312006559254228 0.9981232723682804
2.3 0.5 0.7327632963449056 0.9318679600452375 0.9981699008597292
2.305 0.5 0.733552644080295 0.9325292607550617 0.9982153729080603
2.31 0.5 0.7343405055709703 0.9331846029956322 0.9982597170928015
2.315 0.5 0.7351268786158486 0.933834031547904 0.9983029612921757
2.3200000000000003 0.5 0.7359117610463405 0.9344775910298428 0.9983451327000665
2.325 0.5 0.7366951507262903 0.9351153258933135 0.9983862578425815
2.33 0.5 0.7374770455519143 0.9357472804210623 0.9984263625942302
2.3350000000000004 0.5 0.7382574434517385 0.9363734987237915 0.9984654721937184
2.34 0.5 0.7390363423865347 0.9369940247373245 0.9985036112593709
2.345 0.5 0.7398137403492565 0.9376089022198626 0.9985408038041909
2.35 0.5 0.7405896353649718 0.9382181747493267 0.9985770732505609
2.355 0.5 0.7413640254907982 0.9388218857207904 0.9986124424445988
2.36 0.5 0.7421369088158317 0.9394200783439955 0.9986469336701702
2.365 0.5 0.7429082834610807 0.940012795640955 0.9986805686625704
2.37 0.5 0.7436781475793933 0.9406000804436353 0.9987133686218798
2.375 0.5 0.7444464993553868 0.9411819753917253 0.9987453542260031
2.3800000000000003 0.5 0.7452133370053754 0.9417585229304827 0.9987765456433951
2.385 0.5 0.7459786587772962 0.9423297653086593 0.9988069625454864
2.39 0.5 0.7467424629506344 0.9428957445765083 0.9988366241188087
2.3950000000000005 0.5 0.747504747836349 0.9434565025838634 0.9988655490768331
2.4 0.5 0.748265511776794 0.9440120809782971 0.9988937556715244
2.4050000000000002 0.5 0.7490247531456429 0.9445625212033517 0.9989212617046171
2.41 0.5 0.7497824703478082 0.9451078644968436 0.9989480845386232
2.415 0.5 0.7505386618193631 0.9456481518892388 0.9989742411075736
2.4200000000000004 0.5 0.7512933260274601 0.9461834242021007 0.9989997479275042
2.4250000000000003 0.5 0.7520464614702489 0.9467137220466044 0.9990246211066868
2.43 0.5 0.7527980666767952 0.9472390858221232 0.9990488763556157
2.435 0.5 0.7535481402069955 0.9477595557148762 0.9990725289967528
2.44 0.5 0.7542966806514941 0.9482751716966481 0.9990955939740391
2.445 0.5 0.7550436866315965 0.9487859735235677 0.9991180858621751
2.45 0.5 0.7557891567991835 0.9492920007349538 0.9991400188756774
2.455 0.5 0.7565330898366239 0.9497932926522212 0.9991614068777169
2.46 0.5 0.7572754844566859 0.9502898883778483 0.9991822633887442
2.4650000000000003 0.5 0.7580163394024491 0.9507818267944039 0.9992026015949036
2.4699999999999998 0.5 0.7587556534472133 0.9512691465636336 0.9992224343562452
2.475 0.5 0.7594934253944081 0.9517518861256037 0.9992417742147387
2.4800000000000004 0.5 0.7602296540775016 0.9522300836979 0.9992606334020903
2.485 0.5 0.7609643383599074 0.952703777274884 0.9992790238473716
2.49 0.5 0.7616974771348912 0.9531730046270024 0.9992969571844639
2.495 0.5 0.762429069325477 0.9536378033001488 0.9993144447593194
2.5 0.5 0.7631591138843515 0.9540982106150795 0.9993314976370475
2.5050000000000003 0.5 0.763887609793769 0.9545542636668781 0.9993481266088287
2.5100000000000002 0.5 0.7646145560654539 0.9550059993244726 0.9993643421986588
2.515 0.5 0.7653399517405038 0.9554534542301982 0.9993801546699304
2.52 0.5 0.7660637958892915 0.9558966647994108 0.9993955740318529
2.5250000000000004 0.5 0.7667860876113651 0.9563356672201463 0.9994106100457172
2.53 0.5 0.7675068260353499 0.956770497452825 0.9994252722310057
2.535 0.5 0.7682260103188459 0.9572011912300026 0.9994395698713544
2.54 0.5 0.7689436396483283 0.9576277840561636 0.99945351202037
2.545 0.5 0.7696597132390449 0.9580503112075578 0.9994671075073029
2.5500000000000003 0.5 0.7703742303349134 0.95846880773208 0.9994803649425836
2.555 0.5 0.7710871902084181 0.9588833084491888 0.9994932927232217
2.56 0.5 0.7717985921605061 0.959293847949867 0.9995058990380754
2.5650000000000004 0.5 0.7725084355204821 0.9597004605966214 0.9995181918729888
2.5700000000000003 0.5 0.773216719645904 0.9601031805235187 0.9995301790158064
2.575 0.5 0.7739234439224758 0.9605020416362616 0.9995418680612622
2.58 0.5 0.7746286077639409 0.9608970776122988 0.9995532664157513
2.585 0.5 0.7753322106119762 0.9612883219009728 0.9995643813019828
2.5900000000000003 0.5 0.7760342519360824 0.9616758077237012 0.9995752197635189
2.595 0.5 0.7767347312334764 0.962059568074192 0.9995857886692042
2.6 0.5 0.7774336480289816 0.9624396357186921 0.9995960947174829
2.605 0.5 0.7781310018749183 0.9628160431962683 0.9996061444406139
2.6100000000000003 0.5 0.7788267923509946 0.9631888228191204 0.9996159442087794
2.6149999999999998 0.5 0.7795210190641922 0.9635580066729225 0.9996255002340946
2.62 0.5 0.7802136816486588 0.9639236266171965 0.9996348185745172
2.6250000000000004 0.5 0.7809047797655929 0.9642857142857143 0.9996439051376617
2.63 0.5 0.781594313103133 0.964644301086928 0.9996527656845197
2.6350000000000002 0.5 0.7822822813762437 0.9649994182044266 0.9996614058330887
2.64 0.5 0.782968684326602 0.9653510965974222 0.9996698310619115
2.645 0.5 0.7836535217224835 0.9656993670012591 0.9996780467135291
2.6500000000000004 0.5 0.784336793358647 0.9660442599279506 0.9996860579978466
2.6550000000000002 0.5 0.7850184990562201 0.9663858056667399 0.9996938699954194
2.66 0.5 0.7856986386625828 0.9667240342846846 0.999701487660655
2.665 0.5 0.7863772120512519 0.9670589756272644 0.9997089158249393
2.67 0.5 0.7870542191217638 0.9673906593190119 0.9997161591996818
2.6750000000000003 0.5 0.7877296597995573 0.9677191147641658 0.9997232223792909
2.68 0.5 0.7884035340358572 0.9680443711473441 0.9997301098440697
2.685 0.5 0.7890758418075549 0.9683664574342392 0.9997368259630467
2.69 0.5 0.7897465831170903 0.9686854023723316 0.9997433749967313
2.6950000000000003 0.5 0.7904157579923344 0.9690012344916258 0.9997497610998048
2.7 0.5 0.7910833664864674 0.9693139821054011 0.9997559883237432
2.705 0.5 0.791749408677861 0.969623673310985 0.9997620606193761
2.7100000000000004 0.5 0.7924138846699587 0.9699303359905399 0.9997679818393821
2.715 0.5 0.7930767945911531 0.9702339978118706 0.9997737557407219
2.72 0.5 0.7937381385946676 0.9705346862292457 0.9997793859870129
2.725 0.5 0.7943979168584339 0.9708324284842366 0.9997848761508441
2.73 0.5 0.7950561295849704 0.9711272516065711 0.9997902297160329
2.7350000000000003 0.5 0.7957127770012613 0.9714191824150021 0.9997954500798287
2.74 0.5 0.7963678593586334 0.9717082475181907 0.9998005405550585
2.745 0.5 0.7970213769326342 0.9719944733156025 0.9998055043722236
2.75 0.5 0.7976733300229089 0.9722778859984185 0.9998103446815401
2.7550000000000003 0.5 0.7983237189530771 0.9725585115504584 0.9998150645549323
2.7600000000000002 0.5 0.7989725440706095 0.9728363757491146 0.999819666987976
2.765 0.5 0.7996198057467047 0.973111504166302 0.9998241549017913
2.7700000000000005 0.5 0.8002655043761642 0.9733839221694135 0.999828531144893
2.775 0.5 0.800909640377269 0.9736536549222925 0.9998327984949908
2.7800000000000002 0.5 0.8015522141916543 0.9739207273862117 0.999836959660748
2.785 0.5 0.8021932262841858 0.9741851643208632 0.9998410172834946
2.79 0.5 0.8028326771428335 0.9744469902853594 0.9998449739389003
2.7950000000000004 0.5 0.8034705672785474 0.9747062296392413 0.9998488321386032
2.8000000000000003 0.5 0.8041068972251311 0.9749629065434965 0.9998525943318007
2.805 0.5 0.8047416675391171 0.9752170449615857 0.9998562629067996
2.81 0.5 0.8053748787996403 0.9754686686604771 0.9998598401925278
2.815 0.5 0.8060065316083121 0.975717801211688 0.9998633284600102
2.8200000000000003 0.5 0.806636626589094 0.9759644659923346 0.9998667299238045
2.825 0.5 0.8072651643881708 0.9762086861861864 0.9998700467434063
2.83 0.5 0.8078921456738251 0.9764504847847311 0.999873281024614
2.835 0.5 0.8085175711363087 0.9766898845882412 0.9998764348208657
2.8400000000000003 0.5 0.8091414414877178 0.9769269082068494 0.9998795101345364
2.845 0.5 0.809763757461864 0.9771615780616284 0.9998825089182098
2.85 0.5 0.8103845198141476 0.9773939163856752 0.9998854330759127
2.8550000000000004 0.5 0.8110037293214313 0.977623945225202 0.999888284464323
2.86 0.5 0.8116213867819108 0.9778516864406298 0.9998910648939454
2.865 0.5 0.8122374930149887 0.9780771617076861 0.9998937761302584
2.87 0.5 0.8128520488611461 0.9783003925185086 0.9998964198948341
2.875 0.5 0.8134650551818152 0.9785214001827499 0.9998989978664284
2.8800000000000003 0.5 0.8140765128592505 0.9787402058286868 0.9999015116820448
2.8850000000000002 0.5 0.8146864227964018 0.9789568304043322 0.9999039629379729
2.89 0.5 0.8152947859167856 0.9791712946785501 0.9999063531907991
2.895 0.5 0.815901603164357 0.9793836192421729 0.9999086839583944
2.9000000000000004 0.5 0.8165068755033815 0.9795938245091196 0.9999109567208762
2.9050000000000002 0.5 0.8171106039183067 0.9798019307175182 0.9999131729215461
2.91 0.5 0.8177127894136343 0.9800079579308275 0.9999153339678061
2.915 0.5 0.8183134330137916 0.9802119260389628 0.9999174412320497
2.92 0.5 0.8189125357630023 0.9804138547594191 0.9999194960525332
2.9250000000000003 0.5 0.8195100987251596 0.9806137636383997 0.9999214997342237
2.93 0.5 0.8201061229836969 0.9808116720519415 0.999923453549627
2.935 0.5 0.8207006096414593 0.981007599207043 0.9999253587395939
2.9400000000000004 0.5 0.8212935598205754 0.9812015641427924 0.9999272165141081
2.945 0.5 0.8218849746623287 0.9813935857314946 0.9999290280530528
2.95 0.5 0.8224748553270298 0.9815836826798001 0.9999307945069595
2.955 0.5 0.8230632029938875 0.9817718735298302 0.999932516997738
2.96 0.5 0.8236500188608802 0.9819581766603058 0.9999341966193869
2.9650000000000003 0.5 0.8242353041446281 0.9821426102876719 0.9999358344386893
2.97 0.5 0.8248190600802648 0.9823251924672228 0.999937431495888
2.975 0.5 0.8254012879213092 0.982505941094227 0.9999389888053464
2.98 0.5 0.8259819889395364 0.9826848739050477 0.9999405073561916
2.9850000000000003 0.5 0.8265611644248511 0.9828620084782662 0.9999419881129414
2.99 0.5 0.8271388156851583 0.9830373622357997 0.9999434320161183
2.995 0.5 0.8277149440462366 0.98321095244402 0.9999448399828432
3.0000000000000004 0.5 0.8282895508516083 0.9833827962148686 0.9999462129074203
3.005 0.5 0.8288626374624135 0.9835529105069698 0.9999475516619022
3.0100000000000002 0.5 0.8294342052572823 0.9837213121267439 0.999948857096645
3.015 0.5 0.8300042556322055 0.9838880177295142 0.9999501300408468
3.02 0.5 0.8305727900004092 0.9840530438206145 0.9999513713030745
3.0250000000000004 0.5 0.8311398097922259 0.9842164067564926 0.9999525816717768
3.0300000000000002 0.5 0.831705316454968 0.9843781227458113 0.9999537619157841
3.035 0.5 0.8322693114528008 0.984538207850546 0.9999549127847974
3.04 0.5 0.8328317962666143 0.9846966779870803 0.9999560350098635
3.045 0.5 0.8333927723938983 0.9848535489272977 0.9999571293038386
3.0500000000000003 0.5 0.8339522413486141 0.9850088362996697 0.9999581963618417
3.055 0.5 0.834510204661068 0.985162555590341 0.999959236861695
3.06 0.5 0.8350666638777859 0.9853147221442113 0.9999602514643547
3.065 0.5 0.8356216205613866 0.9854653511660135 0.9999612408143304
3.0700000000000003 0.5 0.8361750762904551 0.985614457721387 0.9999622055400937
3.075 0.5 0.8367270326594176 0.9857620567379494 0.999963146254478
3.08 0.5 0.8372774912784148 0.9859081630063616 0.9999640635550671
3.0850000000000004 0.5 0.8378264537731777 0.9860527911813921 0.999964958024574
3.09 0.5 0.8383739217849009 0.9861959557829737 0.9999658302312123
3.095 0.5 0.838919896970118 0.9863376711972588 0.9999666807290553
3.1 0.5 0.8394643810005767 0.9864779516776686 0.9999675100583886
3.105 0.5 0.8400073755631146 0.9866168113459397 0.9999683187460532
3.1100000000000003 0.5 0.8405488823595327 0.986754264193165 0.9999691073057796
3.115 0.5 0.8410889031064738 0.9868903240808296 0.9999698762385143
3.12 0.5 0.8416274395352961 0.9870250047418442 0.9999706260327377
3.125 0.5 0.8421644933919504 0.987158319781572 0.9999713571647737
3.1300000000000003 0.5 0.8427000664368567 0.9872902826788513 0.9999720700990936
3.1350000000000002 0.5 0.8432341604447798 0.9874209067870148 0.9999727652886091
3.1400000000000006 0.5 0.8437667772047072 0.9875502053349016 0.9999734431749617
3.145 0.5 0.8442979185197249 0.9876781914278656 0.999974104188802
3.15 0.5 0.8448275862068966 0.9878048780487805 0.9999747487500632
3.1550000000000002 0.5 0.845355782097139 0.9879302780590365 0.9999753772682283
3.16 0.5 0.845882508035102 0.9880544041995348 0.9999759901425893
3.1650000000000005 0.5 0.8464077658790445 0.988177269091676 0.9999765877625024
3.17 0.5 0.8469315575007146 0.9882988852383424 0.9999771705076327
3.175 0.5 0.8474538847852273 0.9884192650248778 0.999977738748198
3.18 0.5 0.847974749630944 0.9885384207200587 0.9999782928452015
3.1850000000000005 0.5 0.8484941539493507 0.9886563644770626 0.999978833150663
3.1900000000000004 0.5 0.8490120996649386 0.988773108334431 0.9999793600078415
3.195 0.5 0.8495285887150839 0.9888886642170253 0.9999798737514526
3.2 0.5 0.8500436230499268 0.9890030439369794 0.9999803747078826
3.205 0.5 0.8505572046322526 0.9891162591946452 0.9999808631953947
3.2100000000000004 0.5 0.8510693354373725 0.9892283215795341 0.9999813395243313
3.2150000000000003 0.5 0.8515800174530047 0.9893392425712524 0.9999818039973111
3.2199999999999998 0.5 0.8520892526791549 0.9894490335404308 0.9999822569094214
3.225 0.5 0.8525970431279987 0.9895577057496491 0.9999826985484062
3.2300000000000004 0.5 0.8531033908237633 0.9896652703543559 0.9999831291948468
3.2350000000000003 0.5 0.8536082978026097 0.9897717384037806 0.9999835491223424
3.2399999999999998 0.5 0.8541117661125153 0.9898771208418423 0.999983958597683
3.245 0.5 0.8546137978131568 0.9899814285080519 0.9999843578810182
3.25 0.5 0.855114394975794 0.9900846721384087 0.9999847472260236
3.2550000000000003 0.5 0.8556135596831519 0.9901868623662916 0.9999851268800607
3.2600000000000002 0.5 0.8561112940293066 0.9902880097233444 0.9999854970843348
3.2649999999999997 0.5 0.8566076001195684 0.9903881246403561 0.9999858580740484
3.27 0.5 0.857102480070366 0.9904872174481347 0.9999862100785495
3.2750000000000004 0.5 0.8575959360091332 0.9905852983783758 0.9999865533214787
3.2800000000000002 0.5 0.8580879700741922 0.9906823775645259 0.99998688802091
3.2850000000000006 0.5 0.8585785844146406 0.9907784650426394 0.9999872143894901
3.29 0.5 0.859067781190237 0.9908735707522306 0.9999875326345734
3.295 0.5 0.8595555625712877 0.9909677045371185 0.9999878429583532
3.3000000000000003 0.5 0.8600419307385332 0.991060876146269 0.9999881455579905
3.305 0.5 0.8605268878830352 0.9911530952346277 0.9999884406257391
3.3100000000000005 0.5 0.8610104362060649 0.9912443713639497 0.9999887283490686
3.315 0.5 0.8614925779189894 0.9913347140036228 0.9999890089107815
3.32 0.5 0.8619733152431619 0.9914241325314852 0.9999892824891311
3.325 0.5 0.8624526504098093 0.9915126362346369 0.9999895492579346
3.3300000000000005 0.5 0.8629305856599209 0.991600234310247 0.9999898093866825
3.3350000000000004 0.5 0.8634071232441383 0.9916869358663529 0.9999900630406464
3.34 0.5 0.8638822654226455 0.9917727499226566 0.9999903103809858
3.345 0.5 0.8643560144650587 0.9918576854113133 0.9999905515648478
3.35 0.5 0.8648283726503172 0.991941751177715 0.9999907867454686
3.3550000000000004 0.5 0.8652993422665742 0.9920249559812693 0.9999910160722705
3.3600000000000003 0.5 0.865768925611088 0.9921073084961713 0.9999912396909569
3.3649999999999998 0.5 0.8662371249901142 0.9921888173121702 0.9999914577436044
3.37 0.5 0.866703942718798 0.9922694909353312 0.9999916703687541
3.375 0.5 0.8671693811210667 0.9923493377887906 0.9999918777014979
3.3800000000000003 0.5 0.8676334425295221 0.9924283662135065 0.999992079873566
3.3850000000000007 0.5 0.868096129285335 0.9925065844690025 0.9999922770134093
3.39 0.5 0.8685574437381383 0.9925840007341072 0.9999924692462825
3.395 0.5 0.8690173882459219 0.9926606231076883 0.9999926566943221
3.4000000000000004 0.5 0.8694759651749265 0.992736459609379 0.9999928394766247
3.4050000000000002 0.5 0.8699331768995402 0.9928115181803016 0.9999930177093227
3.4099999999999997 0.5 0.8703890258021917 0.9928858066837845 0.9999931915056582
3.415 0.5 0.8708435142732489 0.9929593329060727 0.9999933609760543
3.42 0.5 0.8712966447109136 0.9930321045570358 0.999993526228186
3.4250000000000003 0.5 0.8717484195211186 0.9931041292708658 0.9999936873670482
3.4300000000000006 0.5 0.8721988411174255 0.993175414606775 0.9999938444950226
3.435 0.5 0.8726479119209215 0.9932459680496842 0.9999939977119421
3.44 0.5 0.8730956343601185 0.9933157970109084 0.9999941471151558
3.4450000000000003 0.5 0.8735420108708508 0.9933849088288342 0.9999942927995887
3.45 0.5 0.8739870438961748 0.9934533107695954 0.9999944348578038
3.4550000000000005 0.5 0.8744307358862675 0.9935210100277406 0.9999945733800596
3.46 0.5 0.8748730892983276 0.9935880137268959 0.9999947084543689
3.465 0.5 0.8753141065964747 0.9936543289204239 0.999994840166553
3.47 0.5 0.8757537902516506 0.9937199625920758 0.9999949686002976
3.4750000000000005 0.5 0.8761921427415201 0.9937849216566392 0.9999950938372055
3.4800000000000004 0.5 0.8766291665503734 0.9938492129605798 0.9999952159568478
3.485 0.5 0.8770648641690273 0.9939128432826787 0.9999953350368159
3.49 0.5 0.8774992380947282 0.9939758193346652 0.9999954511527693
3.495 0.5 0.877932290831055 0.9940381477618421 0.9999955643784842
3.5000000000000004 0.5 0.8783640248878225 0.9940998351437093 0.9999956747859015
3.5050000000000003 0.5 0.8787944427809852 0.9941608879945784 0.9999957824451701
3.51 0.5 0.8792235470325418 0.9942213127641859 0.9999958874246939
3.515 0.5 0.8796513401704403 0.9942811158382998 0.9999959897911737
3.52 0.5 0.8800778247284822 0.9943403035393196 0.9999960896096501
3.5250000000000004 0.5 0.8805030032462293 0.9943988821268748 0.9999961869435452
3.5300000000000007 0.5 0.8809268782689091 0.9944568577984153 0.9999962818547022
3.535 0.5 0.8813494523473219 0.994514236689799 0.999996374403425
3.54 0.5 0.8817707280377477 0.9945710248758736 0.9999964646485165
3.5450000000000004 0.5 0.8821907079018539 0.9946272283710524 0.999996552647316
3.5500000000000003 0.5 0.8826093945066028 0.9946828531298884 0.9999966384557357
3.5549999999999997 0.5 0.8830267904241605 0.9947379050476399 0.9999967221282959
3.56 0.5 0.8834428982318057 0.9947923899608346 0.9999968037181601
3.565 0.5 0.883857720511839 0.9948463136478262 0.9999968832771682
3.5700000000000003 0.5 0.8842712598514927 0.994899681829348 0.9999969608558703
3.575 0.5 0.8846835188428416 0.9949525001690612 0.9999970365035578
3.58 0.5 0.8850945000827128 0.9950047742740991 0.9999971102682955
3.585 0.5 0.8855042061725981 0.9950565096956056 0.9999971821969517
3.5900000000000003 0.5 0.8859126397185645 0.9951077119292694 0.9999972523352277
3.595 0.5 0.8863198033311674 0.9951583864158549 0.9999973207276884
3.6000000000000005 0.5 0.8867256996253627 0.9952085385417264 0.9999973874177885
3.605 0.5 0.8871303312204197 0.9952581736393697 0.9999974524479011
3.61 0.5 0.8875337007398355 0.9953072969879084 0.9999975158593449
3.615 0.5 0.8879358108112477 0.9953559138136149 0.9999975776924105
3.62 0.5 0.8883366640663506 0.9954040292904182 0.9999976379863846
3.6250000000000004 0.5 0.8887362631408084 0.9954516485404071 0.9999976967795772
3.63 0.5 0.8891346106741721 0.9954987766343286 0.9999977541093438
3.6350000000000002 0.5 0.8895317093097943 0.995545418592082 0.9999978100121109
3.64 0.5 0.8899275616947464 0.9955915793832087 0.9999978645233975
3.6450000000000005 0.5 0.8903221704797352 0.9956372639273781 0.9999979176778391
3.6500000000000004 0.5 0.8907155383190193 0.9956824770948683 0.9999979695092087
3.655 0.5 0.8911076678703285 0.9957272237070438 0.9999980200504393
3.66 0.5 0.8914985617947814 0.9957715085368279 0.9999980693336434
3.665 0.5 0.8918882227568029 0.9958153363091717 0.9999981173901347
3.6700000000000004 0.5 0.8922766534240455 0.9958587117015179 0.999998164250447
3.6750000000000007 0.5 0.8926638564673071 0.9959016393442622 0.9999982099443547
3.6799999999999997 0.5 0.8930498345604525 0.9959441238212088 0.9999982545008909
3.685 0.5 0.893434590380333 0.9959861696700225 0.9999982979483657
3.6900000000000004 0.5 0.8938181266067081 0.9960277813826776 0.9999983403143847
3.6950000000000003 0.5 0.8942004459221666 0.9960689634059009 0.9999983816258665
3.7000000000000006 0.5 0.8945815510120491 0.9961097201416131 0.9999984219090597
3.705 0.5 0.8949614445643697 0.9961500559473645 0.9999984611895597
3.71 0.5 0.8953401292697396 0.9961899751367662 0.9999984994923241
3.7150000000000003 0.5 0.8957176078212904 0.9962294819799207 0.99999853684169
3.72 0.5 0.896093882914598 0.9962685807038439 0.9999985732613884
3.7249999999999996 0.5 0.8964689572476061 0.9963072754928881 0.9999986087745598
3.73 0.5 0.8968428335205526 0.9963455704891567 0.9999986434037684
3.7350000000000003 0.5 0.8972155144358933 0.996383469792919 0.9999986771710174
3.74 0.5 0.8975870026982288 0.9964209774630182 0.9999987100977615
3.7450000000000006 0.5 0.8979573010142295 0.9964580975172781 0.9999987422049219
3.75 0.5 0.8983264120925638 0.9964948339329037 0.9999987735128987
3.755 0.5 0.8986943386438239 0.9965311906468807 0.9999988040415849
3.7600000000000002 0.5 0.899061083380454 0.9965671715563693 0.9999988338103774
3.765 0.5 0.8994266490166781 0.9966027805190948 0.9999988628381911
3.7700000000000005 0.5 0.8997910382684292 0.9966380213537359 0.9999988911434695
3.775 0.5 0.9001542538532772 0.9966728978403081 0.9999989187441973
3.7800000000000002 0.5 0.9005162984903591 0.9967074137205431 0.9999989456579118
3.785 0.5 0.9008771749003088 0.9967415726982671 0.9999989719017133
3.7900000000000005 0.5 0.9012368858051872 0.9967753784397727 0.9999989974922765
3.7950000000000004 0.5 0.9015954339284135 0.9968088345741898 0.9999990224458616
3.8 0.5 0.9019528219946955 0.9968419446938506 0.9999990467783235
3.805 0.5 0.9023090527299633 0.9968747123546543 0.9999990705051227
3.81 0.5 0.9026641288612989 0.9969071410764251 0.9999990936413347
3.8150000000000004 0.5 0.9030180531168711 0.99693923434327 0.9999991162016597
3.8200000000000003 0.5 0.9033708282258672 0.9969709956039304 0.9999991382004325
3.8249999999999997 0.5 0.9037224569184278 0.9970024282721324 0.9999991596516308
3.83 0.5 0.904072941925579 0.9970335357269335 0.9999991805688839
3.8350000000000004 0.5 0.9044222859791692 0.9970643213130648 0.9999992009654827
3.8400000000000003 0.5 0.9047704918118021 0.9970947883412724 0.9999992208543864
3.8450000000000006 0.5 0.9051175621567729 0.9971249400886526 0.9999992402482326
3.85 0.5 0.9054634997480042 0.9971547797989866 0.9999992591593436
3.855 0.5 0.9058083073199826 0.9971843106830708 0.9999992775997354
3.8600000000000003 0.5 0.9061519876076943 0.9972135359190437 0.9999992955811242
3.865 0.5 0.9064945433465629 0.9972424586527104 0.9999993131149358
3.8700000000000006 0.5 0.9068359772723881 0.9972710819978643 0.9999993302123106
3.875 0.5 0.9071762921212816 0.9972994090366049 0.9999993468841117
3.88 0.5 0.9075154906296078 0.9973274428196526 0.9999993631409326
3.8850000000000002 0.5 0.9078535755339212 0.9973551863666618 0.9999993789931023
3.8900000000000006 0.5 0.9081905495709068 0.9973826426665294 0.9999993944506932
3.895 0.5 0.9085264154773192 0.9974098146777015 0.9999994095235267
3.9 0.5 0.9088611759899237 0.9974367053284773 0.9999994242211798
3.9050000000000002 0.5 0.909194833845436 0.9974633175173078 0.9999994385529914
3.91 0.5 0.9095273917804649 0.9974896541130962 0.9999994525280675
3.9150000000000005 0.5 0.9098588525314523 0.9975157179554901 0.9999994661552877
3.92 0.5 0.910189218834616 0.997541511855176 0.9999994794433106
3.925 0.5 0.9105184934258927 0.9975670385941663 0.9999994924005792
3.93 0.5 0.9108466790408798 0.9975923009260871 0.9999995050353262
3.9350000000000005 0.5 0.9111737784147799 0.9976173015764619 0.9999995173555796
3.9400000000000004 0.5 0.9114997942823433 0.9976420432429923 0.9999995293691676
3.945 0.5 0.9118247293778139 0.9976665285958363 0.9999995410837231
3.95 0.5 0.9121485864348721 0.9976907602778843 0.99999955250669
3.955 0.5 0.9124713681865811 0.9977147409050323 0.9999995636453259
3.9600000000000004 0.5 0.9127930773653321 0.997738473066451 0.999999574506708
3.9650000000000003 0.5 0.9131137167027898 0.9977619593248558 0.9999995850977378
3.9699999999999998 0.5 0.9134332889298398 0.9977852022167701 0.9999995954251442
3.975 0.5 0.9137517967765337 0.9978082042527896 0.9999996054954896
3.9800000000000004 0.5 0.9140692429720382 0.9978309679178404 0.9999996153151721
3.9850000000000003 0.5 0.9143856302445813 0.9978534956714387 0.9999996248904314
3.9900000000000007 0.5 0.9147009613214011 0.997875789947945 0.9999996342273513
3.995 0.5 0.9150152389286943 0.9978978531568171 0.9999996433318643
4.0 0.5 0.9153284657915643 0.99791968768286 0.9999996522097553
4.005 0.5 0.9156406446339715 0.9979412958864736 0.9999996608666653
4.010000000000001 0.5 0.9159517781786823 0.997962680103899 0.9999996693080945
4.015000000000001 0.5 0.9162618691472201 0.9979838426474608 0.9999996775394066
4.02 0.5 0.9165709202598138 0.9980047858058079 0.9999996855658316
4.025 0.5 0.916878934235352 0.9980255118441523 0.9999996933924696
4.03 0.5 0.9171859137913315 0.9980460230045043 0.9999997010242935
4.035 0.5 0.9174918616438099 0.9980663215059072 0.9999997084661523
4.040000000000001 0.5 0.9177967805073589 0.9980864095446687 0.9999997157227742
4.045 0.5 0.9181006730950151 0.9981062892945887 0.9999997227987705
4.05 0.5 0.9184035421182344 0.9981259629071879 0.9999997296986369
4.055000000000001 0.5 0.9187053902868447 0.9981454325119326 0.9999997364267577
4.0600000000000005 0.5 0.9190062203089998 0.9981647002164558 0.9999997429874073
4.0649999999999995 0.5 0.9193060348911334 0.9981837681067793 0.9999997493847548
4.07 0.5 0.9196048367379144 0.9982026382475304 0.9999997556228648
4.075 0.5 0.9199026285522006 0.9982213126821595 0.9999997617057007
4.08 0.5 0.9201994130349959 0.9982397934331529 0.999999767637128
4.085000000000001 0.5 0.920495192885404 0.9982580825022458 0.999999773420915
4.09 0.5 0.9207899708005861 0.9982761818706308 0.9999997790607367
4.095 0.5 0.9210837494757168 0.9982940934991668 0.9999997845601765
4.1000000000000005 0.5 0.9213765316039411 0.9983118193285846 0.9999997899227286
4.105 0.5 0.9216683198763317 0.9983293612796901 0.9999997951518007
4.11 0.5 0.9219591169818468 0.9983467212535663 0.999999800250715
4.115 0.5 0.9222489256072887 0.9983639011317726 0.9999998052227113
4.12 0.5 0.9225377484372606 0.9983809027765441 0.9999998100709487
4.125 0.5 0.9228255881541277 0.9983977280309854 0.9999998147985077
4.130000000000001 0.5 0.9231124474379747 0.9984143787192653 0.9999998194083923
4.135000000000001 0.5 0.9233983289665662 0.9984308566468096 0.9999998239035314
4.14 0.5 0.9236832354153066 0.9984471636004898 0.9999998282867812
4.1450000000000005 0.5 0.9239671694572005 0.9984633013488124 0.9999998325609268
4.15 0.5 0.9242501337628127 0.9984792716421048 0.9999998367286838
4.155 0.5 0.9245321310002308 0.9984950762126996 0.9999998407927002
4.16 0.5 0.9248131638350249 0.9985107167751176 0.9999998447555588
4.165 0.5 0.9250932349302111 0.9985261950262486 0.999999848619777
4.17 0.5 0.9253723469462126 0.9985415126455308 0.9999998523878102
4.175 0.5 0.9256505025408226 0.9985566712951274 0.9999998560620526
4.180000000000001 0.5 0.9259277043691674 0.9985716726201029 0.9999998596448386
4.1850000000000005 0.5 0.9262039550836695 0.9985865182485966 0.9999998631384451
4.19 0.5 0.926479257334011 0.9986012097919942 0.9999998665450915
4.195 0.5 0.9267536137670987 0.9986157488450993 0.9999998698669427
4.2 0.5 0.927027027027027 0.9986301369863014 0.9999998731061087
4.205 0.5 0.9272994997550436 0.9986443757777426 0.9999998762646483
4.210000000000001 0.5 0.9275710345895143 0.9986584667654839 0.9999998793445678
4.215 0.5 0.9278416341658885 0.9986724114796681 0.9999998823478248
4.22 0.5 0.928111301116665 0.9986862114346822 0.9999998852763269
4.2250000000000005 0.5 0.9283800380713579 0.9986998681293178 0.9999998881319353
4.23 0.5 0.9286478476564631 0.9987133830469305 0.9999998909164641
4.234999999999999 0.5 0.928914732495426 0.998726757655596 0.9999998936316827
4.24 0.5 0.9291806952086075 0.9987399934082671 0.9999998962793165
4.245 0.5 0.9294457384132512 0.9987530917429274 0.9999998988610472
4.25 0.5 0.9297098647234534 0.9987660540827433 0.9999999013785159
4.255000000000001 0.5 0.9299730767501291 0.9987788818362162 0.9999999038333217
4.26 0.5 0.9302353771009814 0.9987915763973317 0.9999999062270245
4.265 0.5 0.9304967683804704 0.998804139145707 0.999999908561145
4.2700000000000005 0.5 0.9307572531897822 0.9988165714467386 0.9999999108371669
4.275 0.5 0.9310168341267985 0.9988288746517473 0.9999999130565356
4.28 0.5 0.9312755137860667 0.9988410500981206 0.9999999152206617
4.285 0.5 0.9315332947587696 0.998853099109457 0.99999991733092
4.29 0.5 0.9317901796326958 0.9988650229957052 0.9999999193886516
4.295 0.5 0.9320461709922122 0.9988768230533048 0.9999999213951638
4.300000000000001 0.5 0.9323012714182324 0.998888500565323 0.9999999233517313
4.305000000000001 0.5 0.9325554834881903 0.9989000568015922 0.9999999252595977
4.31 0.5 0.9328088097760112 0.9989114930188453 0.9999999271199751
4.315 0.5 0.9330612528520842 0.9989228104608493 0.9999999289340454
4.32 0.5 0.933312815283234 0.9989340103585378 0.9999999307029616
4.325 0.5 0.9335634996326941 0.9989450939301426 0.9999999324278471
4.33 0.5 0.9338133084600805 0.9989560623813233 0.9999999341097981
4.335 0.5 0.9340622443213634 0.9989669169052963 0.9999999357498836
4.34 0.5 0.9343103097688427 0.9989776586829616 0.9999999373491454
4.345000000000001 0.5 0.9345575073511209 0.9989882888830297 0.9999999389085996
4.3500000000000005 0.5 0.9348038396130773 0.9989988086621451 0.999999940429237
4.355 0.5 0.9350493090958438 0.9990092191650115 0.999999941912024
4.36 0.5 0.9352939183367787 0.9990195215245127 0.9999999433579029
4.365 0.5 0.935537669869442 0.999029716861834 0.9999999447677917
4.37 0.5 0.9357805662235713 0.9990398062865825 0.999999946142587
4.375 0.5 0.9360226099250577 0.9990497908969054 0.9999999474831621
4.38 0.5 0.9362638034959213 0.9990596717796073 0.9999999487903686
4.385 0.5 0.9365041494542884 0.9990694500102666 0.9999999500650372
4.390000000000001 0.5 0.9367436503143672 0.9990791266533509 0.9999999513079777
4.3950000000000005 0.5 0.9369823085864263 0.9990887027623301 0.9999999525199801
4.4 0.5 0.9372201267767698 0.9990981793797898 0.9999999537018142
4.405 0.5 0.9374571073877173 0.9991075575375434 0.9999999548542309
4.41 0.5 0.9376932529175797 0.9991168382567414 0.9999999559779628
4.415 0.5 0.9379285658606389 0.9991260225479809 0.9999999570737236
4.42 0.5 0.9381630487071249 0.9991351114114155 0.9999999581422097
4.425000000000001 0.5 0.9383967039431957 0.9991441058368605 0.9999999591840997
4.43 0.5 0.9386295340509154 0.9991530068039003 0.999999960200056
4.4350000000000005 0.5 0.9388615415082339 0.9991618152819925 0.999999961190724
4.44 0.5 0.9390927287889662 0.9991705322305726 0.9999999621567329
4.445 0.5 0.9393230983627726 0.999179158599157 0.9999999630986969
4.45 0.5 0.9395526526951382 0.9991876953274433 0.9999999640172141
4.455 0.5 0.9397813942473537 0.9991961433454138 0.9999999649128685
4.46 0.5 0.9400093254764965 0.999204503573433 0.999999965786229
4.465 0.5 0.94023644883541 0.9992127769223473 0.9999999666378503
4.470000000000001 0.5 0.9404627667726863 0.999220964293583 0.9999999674682738
4.4750000000000005 0.5 0.9406882817326474 0.9992290665792426 0.9999999682780271
4.4799999999999995 0.5 0.9409129961553261 0.9992370846622011 0.9999999690676248
4.485 0.5 0.9411369124764488 0.9992450194162007 0.9999999698375683
4.49 0.5 0.9413600331274172 0.9992528717059441 0.9999999705883471
4.495 0.5 0.9415823605352912 0.9992606423871889 0.999999971320438
4.500000000000001 0.5 0.9418038971227709 0.9992683323068378 0.9999999720343066
4.505 0.5 0.9420246453081808 0.9992759423030307 0.9999999727304058
4.51 0.5 0.9422446075054516 0.9992834732052353 0.9999999734091785
4.515000000000001 0.5 0.942463786124105 0.9992909258343349 0.9999999740710557
4.5200000000000005 0.5 0.9426821835692365 0.9992983010027177 0.9999999747164579
4.525 0.5 0.9428998022414997 0.9993055995143644 0.9999999753457952
4.53 0.5 0.9431166445370913 0.999312822164934 0.9999999759594677
4.535 0.5 0.9433327128477336 0.9993199697418497 0.9999999765578652
4.54 0.5 0.9435480095606618 0.999327043024384 0.9999999771413678
4.545000000000001 0.5 0.9437625370586069 0.9993340427837422 0.9999999777103463
4.55 0.5 0.9439762977197818 0.9993409697831458 0.9999999782651623
4.555 0.5 0.9441892939178671 0.9993478247779141 0.9999999788061682
4.5600000000000005 0.5 0.9444015280219956 0.9993546085155466 0.999999979333708
4.565 0.5 0.94461300239674 0.9993613217358026 0.9999999798481165
4.57 0.5 0.9448237194020969 0.9993679651707813 0.9999999803497207
4.575 0.5 0.945033681393475 0.9993745395450008 0.9999999808388395
4.58 0.5 0.945242890721681 0.999381045575476 0.9999999813157837
4.585 0.5 0.9454513497329066 0.999387483971796 0.9999999817808559
4.590000000000001 0.5 0.9456590607687149 0.9993938554362007 0.9999999822343523
4.595000000000001 0.5 0.9458660261660291 0.9994001606636562 0.9999999826765603
4.6 0.5 0.9460722482571188 0.9994064003419308 0.9999999831077614
4.605 0.5 0.9462777293695881 0.9994125751516674 0.9999999835282292
4.61 0.5 0.9464824718263644 0.9994186857664586 0.9999999839382312
4.615 0.5 0.9466864779456851 0.9994247328529187 0.9999999843380276
4.62 0.5 0.946889750041087 0.9994307170707557 0.9999999847278727
4.625 0.5 0.9470922904213951 0.9994366390728427 0.9999999851080141
4.63 0.5 0.9472941013907111 0.999442499505288 0.9999999854786934
4.635 0.5 0.947495185248402 0.9994482990075052 0.999999985840146
4.640000000000001 0.5 0.9476955442890905 0.9994540382122823 0.9999999861926017
4.6450000000000005 0.5 0.9478951808026435 0.9994597177458497 0.9999999865362843
4.65 0.5 0.9480940970741621 0.9994653382279481 0.999999986871412
4.655 0.5 0.9482922953839723 0.999470900271896 0.999999987198198
4.66 0.5 0.9484897780076132 0.9994764044846547 0.9999999875168503
4.665 0.5 0.9486865472158299 0.9994818514668948 0.9999999878275706
4.670000000000001 0.5 0.9488826052745619 0.9994872418130613 0.9999999881305569
4.675 0.5 0.9490779544449348 0.999492576111437 0.9999999884260015
4.68 0.5 0.949272596983251 0.9994978549442072 0.9999999887140921
4.6850000000000005 0.5 0.9494665351409809 0.9995030788875213 0.9999999889950116
4.69 0.5 0.9496597711647542 0.9995082485115566 0.999999989268939
4.695 0.5 0.949852307296352 0.9995133643805789 0.999999989536048
4.7 0.5 0.9500441457726972 0.9995184270530038 0.9999999897965081
4.705 0.5 0.9502352888258477 0.9995234370814579 0.9999999900504851
4.71 0.5 0.950425738682988 0.9995283950128366 0.9999999902981404
4.715000000000001 0.5 0.950615497566421 0.9995333013883659 0.9999999905396312
4.72 0.5 0.9508045676935621 0.999538156743659 0.999999990775111
4.725 0.5 0.9509929512769298 0.9995429616087752 0.9999999910047296
4.73 0.5 0.9511806505241401 0.9995477165082763 0.9999999912286325
4.735 0.5 0.9513676676378987 0.9995524219612852 0.9999999914469623
4.74 0.5 0.9515540048159948 0.9995570784815405 0.9999999916598575
4.745 0.5 0.9517396642512945 0.9995616865774523 0.9999999918674537
4.75 0.5 0.9519246481317338 0.9995662467521582 0.9999999920698824
4.755 0.5 0.9521089586403129 0.9995707595035771 0.9999999922672725
4.760000000000001 0.5 0.9522925979550902 0.9995752253244629 0.9999999924597492
4.765000000000001 0.5 0.9524755682491761 0.9995796447024584 0.999999992647435
4.77 0.5 0.9526578716907275 0.9995840181201485 0.999999992830449
4.775 0.5 0.9528395104429425 0.9995883460551114 0.9999999930089076
4.78 0.5 0.9530204866640541 0.9995926289799708 0.9999999931829242
4.785 0.5 0.9532008025073273 0.9995968673624478 0.9999999933526094
4.790000000000001 0.5 0.9533804601210508 0.9996010616654106 0.9999999935180708
4.795 0.5 0.9535594616485351 0.9996052123469255 0.9999999936794137
4.8 0.5 0.9537378092281064 0.9996093198603059 0.9999999938367408
4.805000000000001 0.5 0.9539155049931022 0.9996133846541622 0.9999999939901516
4.8100000000000005 0.5 0.9540925510718672 0.9996174071724492 0.9999999941397437
4.815 0.5 0.9542689495877494 0.9996213878545159 0.9999999942856126
4.82 0.5 0.9544447026590953 0.999625327135152 0.9999999944278504
4.825 0.5 0.9546198123992472 0.9996292254446353 0.9999999945665479
4.83 0.5 0.954794280916538 0.9996330832087781 0.999999994701793
4.835000000000001 0.5 0.9549681103142893 0.9996369008489747 0.9999999948336717
4.840000000000001 0.5 0.955141302690807 0.9996406787822452 0.9999999949622678
4.845 0.5 0.9553138601393778 0.9996444174212822 0.9999999950876628
4.8500000000000005 0.5 0.9554857847482678 0.9996481171744951 0.9999999952099368
4.855 0.5 0.9556570786007176 0.9996517784460546 0.9999999953291672
4.86 0.5 0.9558277437749407 0.9996554016359359 0.9999999954454297
4.865 0.5 0.9559977823441207 0.9996589871399628 0.9999999955587984
4.87 0.5 0.9561671963764083 0.9996625353498512 0.9999999956693453
4.875 0.5 0.9563359879349205 0.9996660466532498 0.9999999957771404
4.88 0.5 0.9565041590777363 0.9996695214337838 0.9999999958822523
4.885000000000001 0.5 0.9566717118578965 0.9996729600710968 0.9999999959847479
4.89 0.5 0.9568386483234005 0.9996763629408905 0.9999999960846924
4.8950000000000005 0.5 0.9570049705172062 0.9996797304149659 0.9999999961821491
4.9 0.5 0.9571706804772261 0.9996830628612655 0.99999999627718
4.905 0.5 0.9573357802363284 0.9996863606439108 0.9999999963698454
4.91 0.5 0.9575002718223334 0.9996896241232428 0.9999999964602042
4.915 0.5 0.9576641572580141 0.9996928536558624 0.999999996548314
4.92 0.5 0.9578274385610944 0.9996960495946668 0.9999999966342306
4.925 0.5 0.957990117744248 0.9996992122888898 0.9999999967180084
4.930000000000001 0.5 0.9581521968150981 0.9997023420841388 0.9999999967997011
4.9350000000000005 0.5 0.9583136777762163 0.9997054393224327 0.9999999968793605
4.9399999999999995 0.5 0.9584745626251228 0.9997085043422388 0.9999999969570368
4.945 0.5 0.9586348533542856 0.9997115374785098 0.9999999970327798
4.95 0.5 0.9587945519511196 0.9997145390627201 0.9999999971066373
4.955 0.5 0.9589536603979884 0.9997175094229022 0.9999999971786566
4.960000000000001 0.5 0.9591121806722022 0.9997204488836818 0.9999999972488833
4.965 0.5 0.9592701147460189 0.9997233577663133 0.9999999973173619
4.97 0.5 0.9594274645866447 0.9997262363887149 0.9999999973841358
4.9750000000000005 0.5 0.9595842321562343 0.999729085065503 0.999999997449248
4.98 0.5 0.9597404194118906 0.9997319041080268 0.9999999975127392
4.985 0.5 0.9598960283056667 0.9997346938244013 0.9999999975746501
4.99 0.5 0.9600510607845655 0.9997374545195417 0.9999999976350198
4.995 0.5 0.9602055187905411 0.999740186495196 0.9999999976938869
5.0 0.5 0.9603594042605001 0.9997428900499786 0.9999999977512888

==> grasp_force_safety.txt <==
x_vals y_vals1 y_vals2 y_vals3 y_vals4 y_vals5
0.0 0.005000000000000006 0.005000000000000006 0.005000000000000006 0.005000000000000006 0.005000000000000006
0.02 0.006612967515226904 0.0051188676660945676 0.005068660961837084 0.005060622012536527 0.005034297362728368
0.04 0.008746267871489239 0.005240561236597687 0.005138264789210245 0.005121979030753844 0.005068829987274754
0.06 0.011567757062726213 0.005365147893241686 0.005208824429730398 0.005184079966156681 0.005103599487411154
0.08 0.015299440335968984 0.0054926964149060445 0.005280353008807554 0.005246933838296416 0.005138607487979159
0.1 0.02023494038858298 0.0056232772155872185 0.005352863832092361 0.005310549776081117 0.005173855624965938
0.12 0.02676260069245039 0.0057569623832711345 0.0054263703879512395 0.005374937019101399 0.005209345545580669
0.14 0.03539604180043265 0.005893825719729864 0.005500886349975433 0.005440104918972399 0.0052450789083315
0.16 0.04681457491877485 0.006033942781264347 0.005576425579524587 0.005506062940691986 0.00528105738310309
0.18 0.061916652635402775 0.006177390920415745 0.0056530021283052005 0.005572820664015488 0.005317282651234605
0.2 0.0818905625059013 0.006324249328668467 0.005730630240984497 0.005640387784847033 0.005353756405598334
0.22 0.10830792593103655 0.006474599080168245 0.00580932435784023 0.005708774116647806 0.005390480350678757
0.24 0.14324735916470901 0.006628523176479769 0.00588909911744681 0.005777989591861325 0.005427456202652225
0.26 0.18945802655965208 0.006786106592408141 0.005969969359398362 0.005848044263356065 0.005464685689467162
0.28 0.2505759550275948 0.006947436322909841 0.006051950127069202 0.005918948305885526 0.00550217055092479
0.3 0.33141013013888776 0.007112601431118816 0.0061350566704121215 0.005990712017566014 0.00553991253876047
0.32 0.43832088496511645 0.0072816930975144085 0.0062193044487952225 0.006063345821372329 0.005577913416725523
0.34 0.5797203547039642 0.007454804670258091 0.006304709133877607 0.006136860266651629 0.0056161749606696895
0.36 0.7667343747146252 0.007632031716726974 0.0063912866125246165 0.006211266030655595 0.005654698958624101
0.38 0.9861175334522154 0.007813472076272383 0.006479052989763093 0.006286573920091215 0.005693487210884829
0.4 0.7455938133535357 0.007999225914232687 0.006568024591777204 0.0063627948726903225 0.00573254153009703
0.42 0.5637361832163441 0.00818939577723028 0.006658217968945404 0.006439939958798232 0.0057718637413396575
0.44 0.4262354093818665 0.0083840866497831 0.006749649898919152 0.006518020382981574 0.0058114556822107385
0.46 0.32227242036228426 0.00858340601226195 0.006842337389743817 0.0065970474856556615 0.005851319202913265
0.48 0.2436670221199681 0.008787463900225879 0.006936297683022545 0.00667703274473155 0.005891456166341614
0.5 0.18423425002383942 0.00899637296516789 0.0070315482571234695 0.006757987777283126 0.005931868448168666
0.52 0.1392977128646293 0.009210248536705034 0.007128106830431054 0.006839924341234349 0.005972557936933424
0.54 0.10532163702897751 0.009429208686246837 0.0072259913646420286 0.006922854337066982 0.006013526534129262
0.56 0.07963265870160853 0.009653374292177382 0.007325220068106583 0.007006789809549025 0.006054776154292793
0.58 0.060209473672937254 0.009882869106587063 0.00742581139921547 0.007091742949484075 0.006096308725093356
0.6 0.045523793617842576 0.010117819823590673 0.00752778406983365 0.007177726095481957 0.006138126187423082
0.62 0.0344200946950218 0.010358356149269783 0.007631157048780979 0.007264751735750762 0.006180230495487583
0.64 0.02602469664017457 0.010604610873277773 0.007735949565360799 0.007352832509910648 0.006222623616897313
0.66 0.019677018358437874 0.01085671994214729 0.007842181112936965 0.007441981210829596 0.0062653075327594775
0.68 0.014877600950806072 0.011114822534340357 0.00794987145255992 0.00753221078648149 0.006308284237770635
0.7000000000000001 0.01124880843324059 0.011379061137082811 0.008059040616642707 0.00762353434182665 0.00635155574030992
0.72 0.008505113935112569 0.011649581625025282 0.008169708912687267 0.00771596514071522 0.006395124062532889
0.74 0.006430633384731478 0.01192653334077426 0.008281896927062079 0.00780951660781358 0.006438991240466008
0.76 0.004862138948909409 0.012210069177337622 0.00839562552883161 0.007904202330554189 0.006483159324101809
0.78 0.0036762156609071034 0.012500345662530287 0.00851091587363831 0.008000036061109 0.006527630377494705
0.8 0.0027795506725553404 0.012797523045386337 0.008627789407638002 0.008097031718386842 0.006572406478857432
0.8200000000000001 0.00210159105284821 0.013101765384625624 0.008746267871489246 0.008195203390054973 0.006617489720658154
0.84 0.0015889924213366585 0.013413240639223428 0.008866373304397483 0.008294565334585224 0.006662882209718283
0.86 0.0012014216141829476 0.01373212076113327 0.008988128048214795 0.008395131983324875 0.006708586067310895
0.88 0.0009083831210546375 0.014058581790214198 0.009111554751595844 0.008496917942592642 0.006754603429259899
0.9 0.0006868195851280173 0.014392803951414651 0.009236676374211005 0.008599937995800179 0.0068009364460398115
0.92 0.0005192975646308248 0.014734971754266898 0.009363516191017234 0.008704207105599118 0.00684758728287629
0.9400000000000001 0.0003926358049053621 0.01508527409474671 0.0094920977965877 0.008809740416054349 0.006894558119847275
0.96 0.00029686808834406534 0.015443904359554568 0.009622445109500765 0.008916553254843449 0.006941851151984916
0.98 0.00022445905537907336 0.01581106053287614 0.009754582376789335 0.009024661135482993 0.0069894685893781
1.0 0.00016971129440923317 0.016186945305680718 0.009888534178451208 0.009134079759581614 0.007037412657275785
1.02 0.00012831704829825575 0.016571766187618037 0.010024325432021463 0.009244825019120603 0.007085685596190935
1.04 9.701926404658372e-05 0.016965735621575436 0.010161981397207568 0.009356912998762018 0.007134289662005278
1.06 7.335531576647623e-05 0.01736907110095824 0.010301527680588129 0.009470359978184843 0.007183227126074684
1.08 5.546323613231845e-05 0.01778199528975854 0.010442990240376222 0.009585182434449422 0.007232500275335322
1.1 4.193520987711632e-05 0.018204736145478153 0.01058639539124811 0.009701397044390629 0.007282111412410552
1.12 3.1706801659434417e-05 0.01863752704497422 0.010731769809238251 0.009819020687039992 0.007332062855718509
1.1400000000000001 2.3973202338002472e-05 0.0190806069132963 0.010879140536701543 0.00993807044607722 0.007382356939580468
1.16 1.812590359986066e-05 0.01953422035558656 0.011028534987343687 0.010058563612311406 0.007432996014329873
1.18 1.3704818266628606e-05 0.019998617792115644 0.011179980951320664 0.010180517686192393 0.007483982446422261
1.2 1.0362078926799634e-05 0.020474055596528852 0.01133350660040824 0.010303950380352528 0.007535318618545788
1.22 7.834666436013854e-06 0.020960796237378797 0.011489140493242421 0.010428879622179213 0.007587006929732603
1.24 5.923714594071343e-06 0.021459108423022982 0.0116469115806319 0.010555323556418738 0.007639049795470937
1.26 4.478862613820134e-06 0.021969267249965948 0.011806849210943427 0.010683300547811587 0.007691449647817993
1.28 3.386424176065572e-06 0.022491554354728206 0.01196898313556117 0.010812829183759769 0.007744208935513621
1.3 2.560442167807464e-06 0.023026258069325296 0.01213334351442105 0.01094392827702639 0.007797330124094734
1.32 1.9359252573915062e-06 0.02357367358044367 0.012299960921621025 0.011076616868468135 0.007850815696010514
1.34 1.4637341351926205e-06 0.024134103092400144 0.012468866351108419 0.01121091422980064 0.00790466815073843
1.36 1.1067150502571282e-06 0.024707855993975993 0.012640091222445447 0.011346839866397618 0.007958890004901078
1.3800000000000001 8.367764152090789e-07 0.02529524902921689 0.012813667386653748 0.011484413520123738 0.008013483792383723
1.4000000000000001 6.326784558387239e-07 0.025896606472293648 0.012989627132139367 0.011623655172202055 0.008068452064452777
1.42 4.783619867948326e-07 0.02651226030651981 0.013168003190698906 0.011764585046115942 0.008123797389874964
1.44 3.616848152462304e-07 0.02714255040762533 0.013348828743608326 0.011907223610546464 0.008179522355037423
1.46 2.734663480603998e-07 0.027787824731387013 0.013532137427795254 0.012051591582345205 0.008235629564068515
1.48 2.067652286441154e-07 0.028448439505719965 0.013717963342096054 0.012197709929543209 0.008292121638959577
1.5 1.5633316523030065e-07 0.029124759427335428 0.013906341053598871 0.012345599874396334 0.008349001219687397
1.52 1.1820197579250961e-07 0.029817157863074026 0.01409730560407378 0.01249528289646764 0.008406270964337628
1.54 8.937135674743613e-08 0.030526017056025367 0.01429089251649118 0.012646780735747046 0.008463933549228999
1.56 6.757280792749322e-08 0.0312517283365479 0.014487137801629708 0.012800115395808876 0.00852199166903833
1.58 5.109113856366418e-08 0.03199469233830524 0.014686077964774944 0.012955309147007606 0.008580448036926546
1.6 3.862950970651427e-08 0.03275531921943883 0.014887750012510085 0.013112384529712487 0.008639305384665412
1.62 2.9207394121902677e-08 0.03353402888899825 0.01509219145959988 0.01327136435758127 0.008698566462765202
1.6400000000000001 2.2083424767058266e-08 0.03433125123875483 0.015299440335968984 0.013432271720873688 0.008758234040603262
1.6600000000000001 1.6697061278623633e-08 0.03514742638052619 0.015509535193776309 0.013595129989805041 0.008818310906553354
1.68 1.26244845753267e-08 0.03598300488914292 0.01572251511458646 0.01375996281794056 0.00887879986811606
1.7 9.545249198833805e-09 0.036838448051191255 0.015938419716639573 0.013926794145630824 0.008939703752049928
1.72 7.2170694751298066e-09 0.03771422811966944 0.016157289162221065 0.014095648203488808 0.009001025404503558
1.74 5.456755577970039e-09 0.03861082857469805 0.016379164165132656 0.014266549515909279 0.009062767691148658
1.76 4.1257994730848265e-09 0.03952874439042835 0.01660408599826574 0.014439522904630549 0.009124933497313907
1.78 3.1194765917001994e-09 0.040468482308296146 0.01683209650127905 0.014614593492339742 0.009187525728119816
1.8 2.3586057125771078e-09 0.04143056111677138 0.01706323808838153 0.014791786706321485 0.00925054730861452
1.82 1.783318689488665e-09 0.042415511937759144 0.0172975537562222 0.014971128282151133 0.009314001183910405
1.84 1.3483498031575301e-09 0.04342387851980865 0.017535087091888352 0.01515264426743242 0.009377890319321807
1.86 1.0194740863710923e-09 0.04445621753829335 0.017775882281013566 0.015336361025580766 0.00944221770050352
1.8800000000000001 7.708143764684087e-10 0.04551309890272714 0.01801998411599698 0.015522305239652241 0.009506986333590395
1.9000000000000001 5.828052040884414e-10 0.04659510607138682 0.018267438004335636 0.015710503916219035 0.00957219924533774
1.92 4.4065330938530025e-10 0.04770283637341365 0.018518289977071004 0.015900984389291856 0.00963785948326284
1.94 3.33173653409502e-10 0.04883690133857336 0.018772586697351736 0.016093774324289992 0.009703970115787337
1.96 2.519093377083294e-10 0.04999792703485472 0.01903037546911377 0.0162889017220594 0.009770534232380605
1.98 1.90466184151282e-10 0.05118655441409459 0.019291704245879806 0.016486394922939584 0.00983755494370418
2.0 1.4400961725028752e-10 0.05240343966581973 0.019556621639679514 0.01668628261087968 0.009905035381757063
2.02 1.0888426180734531e-10 0.053649254579500406 0.019825176930092347 0.01688859381760462 0.009972978700022147
2.04 8.232632441988446e-11 0.05492468691541604 0.020097420073414442 0.01709335792683163 0.010041388073613532
2.06 6.224612795263374e-11 0.05623044078433809 0.020373401711951348 0.01730060467853797 0.010110266699424926
2.08 4.706368798070364e-11 0.05756723703623865 0.020653173183438494 0.017510364173280314 0.010179617796279057
2.1 3.55843937478414e-11 0.05893581365824067 0.020936786530591032 0.017722666876566644 0.01024944460507808
2.12 2.6905011755997265e-11 0.06033692618202853 0.02122429451078462 0.017937543623281024 0.010319750388955001
2.14 2.0342615999584295e-11 0.06177134810094404 0.021515750605869417 0.01815502562216201 0.010390538433426239
2.16 1.5380852811346625e-11 0.06323987129699883 0.021811209032118563 0.018375144460335523 0.010461812046545088
2.18 1.1629312238364173e-11 0.06474330647803782 0.02211072475031353 0.018597932107902494 0.010533574559056348
2.2 8.792809137188999e-12 0.06628248362529567 0.02241435347596783 0.01882342092258223 0.010605829324551997
2.22 6.648156910602419e-12 0.06785825245159367 0.02272215168969107 0.01905164365441204 0.01067857971962785
2.24 5.0266063573535436e-12 0.06947148287042904 0.023034176647695515 0.019282633450503857 0.010751829144041419
2.2600000000000002 3.800567858362673e-12 0.07112306547621627 0.0233504863924467 0.019516423859858575 0.01082558102087073
2.2800000000000002 2.8735721516940444e-12 0.072813912035946 0.023671139763460518 0.019753048838238658 0.010899838796674345
2.3000000000000003 2.1726797727929338e-12 0.07454495599253153 0.02399619640824836 0.019992542753099918 0.010974605941652395
2.32 1.642741906557213e-12 0.07631715298012233 0.0243257167934127 0.020234940388582992 0.011049885949808743
2.34 1.2420610737725994e-12 0.0781314813516681 0.024659762215895126 0.02048027695056548 0.011125682339114266
2.36 9.391102186065883e-13 0.07998894271902485 0.024998394814378527 0.02072858807177519 0.011201998651671291
2.38 7.100520427812583e-13 0.0818905625059013 0.025341677580846197 0.020979909816965518 0.011278838453879099
2.4 5.36863398426125e-13 0.08383739051395078 0.025689674372299423 0.02123427868815336 0.011356205336600556
2.42 4.0591715987561823e-13 0.08583050150232115 0.026042449922636105 0.021491731629920793 0.011434102915329996
2.44 3.069099908180099e-13 0.08787099578098252 0.02640006985469253 0.021752306034780917 0.011512534830362093
2.46 2.320516395334816e-13 0.08995999981816061 0.02676260069245039 0.022016039748608683 0.01159150474696207
2.48 1.7545197296006962e-13 0.09209866686221102 0.02713010987341147 0.022282971076137633 0.011671016355536886
2.5 1.3265751915163442e-13 0.09428817757827737 0.027502665761142287 0.022553138786523333 0.011751073371807794
2.52 1.0030105156737857e-13 0.0965297407000853 0.027880337657991028 0.022826582118974238 0.01183167953698389
2.54 7.58366431835838e-14 0.0988245936972318 0.028263195817979075 0.023103340788450735 0.011912838617937035
2.56 5.733934350120711e-14 0.10117400345833849 0.028651311459869523 0.023383454991433333 0.01199455440737781
2.58 4.335371629240459e-14 0.10357926699044565 0.02904475678041519 0.0236669654117609 0.012076830724032792
2.6 3.277932047343291e-14 0.10604171213503363 0.02944360496778866 0.02395391322653955 0.012159671412823026
2.62 2.4784123313743688e-14 0.10856269830106624 0.02984793021519654 0.024244340112123165 0.012243080345043693
2.64 1.8739033011031842e-14 0.11114361721546144 0.030257807734680828 0.024538288250166528 0.012327061418544992
2.66 1.4168399412127582e-14 0.11378589369140332 0.03067331377110974 0.024835800333751813 0.012411618557914318
2.68 1.0712588092640438e-14 0.11649098641491958 0.03109452561636073 0.02513691957358926 0.012496755714659689
2.7 8.099682984963915e-15 0.11926038875015857 0.03152152162369815 0.02544168970429319 0.01258247686739438
2.72 6.124091012328208e-15 0.12209562956381086 0.03195438122234844 0.025750154990734003 0.012668786022022841
2.74 4.6303652620604996e-15 0.12499827406913018 0.032393184932275464 0.026062360234467133 0.012755687211927904
2.7600000000000002 3.5009738452507823e-15 0.1279699246900194 0.03283801437915874 0.02637835078024017 0.012843184498159308
2.7800000000000002 2.6470520512837038e-15 0.13101222194565929 0.03328895230957733 0.026698172522578667 0.012931281969623436
2.8000000000000003 2.0014101424123594e-15 0.13412684535616803 0.0337460826064022 0.027021871912451884 0.013019983743274427
2.82 1.5132466156864955e-15 0.13731551436979075 0.034209490304400014 0.02734949596401927 0.01310929396430653
2.84 1.1441509520515015e-15 0.14057998931213309 0.034679261606051254 0.02768109226145892 0.013199216806347837
2.86 8.650813340735494e-16 0.14392207235795948 0.03515548389758549 0.028016708965878673 0.013289756471655369
2.88 6.540795278985011e-16 0.1473436085260961 0.03563824576523675 0.02835639482231101 0.01338091719131136
2.9 4.945431278714341e-16 0.15084648669798575 0.036127637011722245 0.02870019916679276 0.013472703225421087
2.92 3.7391921760745845e-16 0.1544326406604566 0.036623748672947376 0.02904817193353074 0.013565118863311855
2.94 2.827166599158984e-16 0.1581040501732823 0.037126673034940154 0.029400363662154243 0.013658168423733536
2.96 2.1375929888126724e-16 0.16186274206212148 0.03763650365101813 0.029756825505055352 0.013751856255060304
2.98 1.6162131326750685e-16 0.16571079133743966 0.03815333535919088 0.03011760923481826 0.013846186735493936
3.0 1.222002927546228e-16 0.16965032234003252 0.03867726429980181 0.030482767251738898 0.013941164273268308
3.02 9.239444506059214e-17 0.17368350991378254 0.03920838793341208 0.030852352591435466 0.014036793306855514
3.04 6.985853540626511e-17 0.1778125806062952 0.03974680505892998 0.031226418932551316 0.014133078305173179
3.06 5.2819354734021e-17 0.18203981389807958 0.04029261583198938 0.031605020604551275 0.014230023767793351
3.08 3.993619703438761e-17 0.1863675434609502 0.040845921783580645 0.03198821259561251 0.014327634225152795
3.1 3.019536761856998e-17 0.19079815844634623 0.041406825838937185 0.032376050560610936 0.014425914238764664
3.12 2.2830421856029523e-17 0.19533410480427787 0.041975432336681585 0.032768590829204615 0.014524868401431707
3.14 1.726185846479716e-17 0.19997788663362887 0.042551847048234365 0.03316589041401508 0.014624501337460844
3.16 1.3051522198657613e-17 0.2047320675645614 0.04313617719748955 0.03356800701890775 0.014724817702879305
3.18 9.86812816530965e-18 0.20959927217378418 0.04372853148076042 0.03397499904737299 0.014825822185652236
3.2 7.461195100828424e-18 0.21458218743346752 0.04432902008699883 0.034386925611008624 0.014927519505901763
3.22 5.641336573670133e-18 0.21968356419460403 0.04493775471829256 0.034803846538105254 0.015029914416127485
3.24 4.265359356960757e-18 0.22490621870563357 0.04555484861064391 0.03522582238233569 0.015133011701428715
3.2600000000000002 3.224996453664286e-18 0.23025303416717205 0.04618041655503375 0.035652914431549915 0.015236816179728017
3.2800000000000002 2.4383882472116198e-18 0.23572696232370066 0.046814574918774894 0.03608518471667652 0.015341332701996318
3.3000000000000003 1.8436414828872393e-18 0.24133102509309654 0.047457441667158325 0.036522696020731965 0.0154465661524797
3.3200000000000003 1.3939592767105679e-18 0.24706831623490152 0.04810913638539716 0.036965511887939236 0.015552521448927546
3.34 1.0539589628263546e-18 0.2529420030582527 0.04876978030087167 0.037413696632957134 0.015659203542822457
3.36 7.968880539633112e-19 0.25895532817041633 0.049439496305679835 0.03786731535022128 0.015766617419611544
3.38 6.025192563916343e-19 0.26511161126689015 0.05011840897949758 0.03832643392339842 0.015874768098939503
3.4 4.555589113391884e-19 0.27141425096406296 0.050806644612752895 0.0387911190349553 0.015983660634883108
3.42 3.444436331270533e-19 0.27786672667544343 0.05150433123011816 0.03926143817584385 0.016093300116187433
3.44 2.6043045904425287e-19 0.2844726005324926 0.05221159861432523 0.03973745965530342 0.016203691666503685
3.46 1.9690892057505927e-19 0.29123551935112235 0.05292857833030746 0.040219252610782116 0.016314840444628605
3.48 1.488809071885351e-19 0.2981592166449435 0.053655403749673106 0.040706887017978186 0.016426751644745576
3.5 1.1256739644170812e-19 0.305247514686377 0.05439221007551497 0.041200433701003514 0.0165394304966673
3.52 8.511110646053542e-20 0.31250432661676414 0.05513913436756084 0.04169996434267 0.016652882266080245
3.54 6.435167439168609e-20 0.3199336586066417 0.05589631556766899 0.04220555149490077 0.01676711225479075
3.56 4.8655671030827616e-20 0.327539612067375 0.05666389452567401 0.04271726858926772 0.016882125800972692
3.58 3.678807654717327e-20 0.33532638591536845 0.05744201402558751 0.04323518994765665 0.01699792827941705
3.6 2.7815104537006724e-20 0.34329827889010534 0.05823081881215869 0.043759390793061785 0.017114525101783035
3.62 2.1030728241867424e-20 0.3514596919272948 0.059030455617799425 0.044289947260511296 0.017231921716850937
3.64 1.5901127741397896e-20 0.3598151305884372 0.05984107318987929 0.044826936408125045 0.017350123610776865
3.66 1.202268701969601e-20 0.3683692075481488 0.060662822318395274 0.045370436228306485 0.017469136307349024
3.68 9.09023595837478e-21 0.3771266451406192 0.06149585586402183 0.045920525659070455 0.017588965368245894
3.7 6.873038418413322e-21 0.3860922779666068 0.062340328786545496 0.04647728459550802 0.017709616393296174
3.72 5.196637063910845e-21 0.3952710555624116 0.06319639817369033 0.04704079390139053 0.017831095020740376
3.74 3.9291264110591685e-21 0.40466804513229926 0.06406422327033923 0.04761113542091413 0.017953406927494437
3.7600000000000002 2.9707740148518963e-21 0.4142884343458844 0.06494396550815662 0.04818839199058704 0.018076557829414867
3.7800000000000002 2.2461731499598927e-21 0.4241375342020176 0.06583578853561743 0.04877264745126072 0.018200553481565997
3.8000000000000003 1.698309529562854e-21 0.434220781960757 0.06673985824844908 0.04936398666030667 0.018325399678488865
3.8200000000000003 1.2840752095427297e-21 0.4445437441450433 0.06765634282049086 0.049962495503941405 0.01845110225447194
3.84 9.708766953610887e-22 0.45511211961373504 0.06858541273497765 0.05056826090970057 0.018577667083823884
3.86 7.340703648744401e-22 0.4659317427077019 0.06952724081625299 0.05118137085906416 0.018705100081148014
3.88 5.550234166311726e-22 0.47700858647070926 0.0704820022619174 0.05180191440023511 0.018833407201618718
3.9 4.1964777186126203e-22 0.48834876594687726 0.0714498746754187 0.05242998166107248 0.018962594441259705
3.92 3.172915721232468e-22 0.49995854155653036 0.07243103809908932 0.0530656638621819 0.019092667837224245
3.94 2.399010515269099e-22 0.5118443225523037 0.07342567504763768 0.053709053330164326 0.019223633468077334
3.96 1.8138683652575092e-22 0.5240126705574126 0.07443397054209919 0.05436024351102551 0.01935549745407968
3.98 1.3714481139374444e-22 0.5364703031880405 0.07545611214425388 0.055019328983748284 0.019488265957473785
4.0 1.0369384930287113e-22 0.5492240977618414 0.07649228999151608 0.05568640547402906 0.019621945182771848
4.0200000000000005 7.840190433727862e-23 0.5622810950946102 0.07754269683230379 0.056361569868181166 0.019756541377045776
4.04 5.927891234665277e-23 0.5756485033872082 0.07860752806189317 0.057044920227206516 0.01989206083021907
4.0600000000000005 4.482020530885571e-23 0.5893337022049017 0.07968698175876614 0.057736555801038286 0.0200285098753608
4.08 3.3888118462440426e-23 0.6033442465512944 0.08078125872145629 0.058436577042955504 0.020165894888981566
4.1 2.56224746185509e-23 0.617687871039121 0.0818905625059013 0.059145085624173394 0.020304222291331466
4.12 1.9372902225478182e-23 0.6323724941601894 0.08301509946330823 0.05986218444860984 0.020443498546700092
4.14 1.4647661719848595e-23 0.6474062226568329 0.08415507877853855 0.06058797766783128 0.020583730163718672
4.16 1.1074953631725175e-23 0.6627973559972962 0.08531071250902049 0.061322570696179676 0.020724923695664248
4.18 8.37366402165466e-24 0.678554390957505 0.08648221562419568 0.06206607022608275 0.02086708574076581
4.2 6.331245392007089e-24 0.6946860263117728 0.08766980604550749 0.06281858424355043 0.02101022294251281
4.22 4.786992660578556e-24 0.7112011676350097 0.08887370468693842 0.06358022204385826 0.021154341989965443
4.24 3.61939828795174e-24 0.7281089322191104 0.09009413549610441 0.06435109424742178 0.021299449618067373
4.26 2.736591613082776e-24 0.7454186541062081 0.09133132549591293 0.06513131281586299 0.02144555260796044
4.28 2.0691101285327213e-24 0.7631398892415996 0.09258550482679392 0.0659209910682717 0.021592657787301524
4.3 1.5644339124367761e-24 0.7812824207491617 0.09385690678950974 0.06672024369766384 0.021740772030581626
4.32 1.1828531660215502e-24 0.7998562643321948 0.09514576788855393 0.06752918678763975 0.02188990225944714
4.34 8.943436991773655e-25 0.8188716738026511 0.09645232787614506 0.06834793782924402 0.022040055443023277
4.36 6.762045156868357e-25 0.8383391467418255 0.09777682979682537 0.06917661573803005 0.022191238598239803
4.38 5.112716145435705e-25 0.8582694302956068 0.09911952003267142 0.070015340871331 0.0223434587901589
4.4 3.8656746261517013e-25 0.878673527107517 0.10048064834912605 0.07086423504574117 0.022496723132305368
4.42 2.9227987414505553e-25 0.8995627013927863 0.1018604679414589 0.07172342155480795 0.022651038786999016
4.44 2.2098995153995577e-25 0.9209484851568429 0.10325923548186607 0.07259302518693954 0.022806412965689398
4.46 1.6708833895759178e-25 0.9428426845616259 0.10467721116721532 0.0734731722435289 0.02296285292929282
4.48 1.263338573589357e-25 0.965257386443261 0.10611465876744819 0.07436399055729793 0.023120365988531625
4.5 9.551979279199707e-26 0.9882049649846701 0.10757184567464545 0.07526560951086401 0.023278959504275873
4.5200000000000005 7.22215802300974e-26 0.9884371744107663 0.10904904295276767 0.07617816005553135 0.02343864088788729
4.54 5.4606029792073e-26 0.965484203623586 0.11054652538807769 0.07710177473031044 0.023599417601565628
4.5600000000000005 4.1287084554957236e-26 0.9430642347120892 0.11206457154025626 0.07803658768116828 0.023761297158697434
4.58 3.121676044823357e-26 0.9211648905856556 0.11360346379421901 0.07898273468051127 0.02392428712420709
4.6000000000000005 2.360268697551801e-26 0.8997740815679821 0.11516348841264605 0.07994035314690548 0.024088395114910382
4.62 1.7845760561480898e-26 0.8788799987229057 0.11674493558923114 0.08090958216503456 0.02425362879987042
4.64 1.349300485779608e-26 0.8584711073351962 0.11834809950266406 0.0818905625059013 0.024419995900756067
4.66 1.0201928881948383e-26 0.838536140542744 0.11997327837135273 0.0828834366472724 0.024587504192202746
4.68 7.713578554905682e-27 0.8190640931166179 0.12162077450889765 0.08388834879437257 0.024756161502175786
4.7 5.832161232566596e-27 0.8000442153855502 0.123290894380328 0.08490544490082876 0.024925975712336214
4.72 4.409640013456616e-27 0.7814660073015169 0.12498394865910939 0.0859348726898681 0.02509695475840908
4.74 3.334085645591774e-27 0.7633192126431113 0.1267002522849356 0.08697678167577409 0.02526910663055438
4.76 2.5208695172891612e-27 0.7455938133535357 0.1284401245223124 0.08803132318560106 0.02544243937374033
4.78 1.9060047637347993e-27 0.7282800240100616 0.13020388901994767 0.08909865038115392 0.02561696108811946
4.8 1.4411115428482562e-27 0.7113682864219293 0.13199187387095526 0.0901789182812326 0.02579267992940697
4.82 1.0896103296515175e-27 0.6948492643536797 0.13380441167388693 0.0912722837841476 0.025969604109262075
4.84 8.238437034074318e-28 0.6787138383710306 0.13564183959460163 0.09237890569050751 0.026147741895671536
4.86 6.229001590514951e-28 0.6629531008064276 0.13750449942898496 0.09349894472628356 0.026327101613336245
4.88 4.709687123195627e-28 0.6475583508415129 0.13939273766652893 0.09463256356615321 0.026507691644060073
4.9 3.5609483279262087e-28 0.632521089703777 0.14130690555478653 0.09577992685712736 0.026689520427141653
4.92 2.692398170508833e-28 0.6178330159747604 0.14324735916470913 0.09694120124246336 0.02687259645976879
4.94 2.0356958992384104e-28 0.6034860210071961 0.14521445945688324 0.09811655538586857 0.027056928297415517
4.96 1.5391697407790656e-28 0.589472184448583 0.14720857234867546 0.09930615999599705 0.027242524554241865
4.98 1.1637511731571151e-28 0.5757837698686984 0.14923006878230016 0.10051018785124337 0.027429393903496527
5.0 8.799008693733153e-29 0.562413220488656 0.15127932479382142 0.10172881382483656 0.027617545077922006
5.0200000000000005 6.652844334614293e-29 0.5493531550091317 0.153356721583103 0.10296221491023959 0.027806986870162892
5.04 5.030150472761018e-29 0.5365963635354737 0.15546264558471837 0.10421057024685484 0.027997728133176657
5.0600000000000005 3.8032475293266805e-29 0.5241358035974284 0.15759748853983518 0.10547406114604346 0.02818977778064738
5.08 2.8755982246770716e-29 0.5119645962613034 0.15976164756908576 0.10675287111745811 0.02838314478740236
5.1000000000000005 2.174211666740993e-29 0.5000760223324021 0.16195552524643983 0.10804718589569659 0.028577838189831388
5.12 1.6439001565747278e-29 0.48846351864565296 0.1641795296740898 0.10935719346727756 0.02877386708630922
5.14 1.2429368152720633e-29 0.47712067444236755 0.1664340745583662 0.11068308409794396 0.02897124063762058
5.16 9.397723581811498e-30 0.4660412278311408 0.16871957928669462 0.11202505036029733 0.02916996806738843
5.18 7.105526800315121e-30 0.45521906233093434 0.17103646900560893 0.11338328716176656 0.029370058662504847
5.2 5.372419253500068e-30 0.44464820349442946 0.17338517469983758 0.11475799177291719 0.029571521773565097
5.22 4.0620336037714484e-30 0.43432281560979846 0.17576613327247373 0.11614936385610189 0.02977436681530463
5.24 3.0712638421542327e-30 0.4242371984790579 0.17817978762624825 0.11755760549446066 0.02997860326703899
5.26 2.3221525246286413e-30 0.4143857842712407 0.1806265867459172 0.11898292122127038 0.03018424067310686
5.28 1.7557567909427358e-30 0.4047631344486346 0.18310698578178192 0.12042551804965199 0.030391288643316017
5.3 1.327510521486728e-30 0.3953639367644062 0.185621446134355 0.12188560550263661 0.03059975685339246
5.32 1.003717709507875e-30 0.3861830023299358 0.18817043554018997 0.12336339564359712 0.030809655045432566
5.34 7.589011341706609e-31 0.3772152627502618 0.19075442815888818 0.12485910310704797 0.03102099302835836
5.36 5.737977182129184e-31 0.3684557673260361 0.19337390466130258 0.1263729451298188 0.031233780678375903
5.38 4.338428374944384e-31 0.35989968032046177 0.1960293523189499 0.1279051415826062 0.03144802793943679
5.4 3.2802432228456613e-31 0.35154227828968937 0.19872126509465368 0.12945591500190753 0.031663744823702905
5.42 2.480159788546269e-31 0.34337894747521236 0.2014501437344297 0.13102549062234203 0.03188094141201427
5.44 1.8752245363639627e-31 0.33540518125680807 0.20421649586063453 0.13261409640936442 0.032099627854360185
5.46 1.4178389142590869e-31 0.32761657766463165 0.20702083606639235 0.13422196309237397 0.032319814370353465
5.48 1.0720141230048179e-31 0.320008836949077 0.20986368601131938 0.13584932419822648 0.03254151124970817
5.5 8.105393838215821e-32 0.3125777592070745 0.21274557451856171 0.13749641608515106 0.032764728852720235
5.5200000000000005 6.12840893256513e-32 0.30531924206350436 0.21566703767316714 0.1391634779770793 0.0329894776107519
5.54 4.6336299992809195e-32 0.2982292784064563 0.21862861892180568 0.14085075199838978 0.03321576802671894
5.5600000000000005 3.503442281102642e-32 0.29130395417507443 0.22163086917386252 0.14255848320907477 0.03344361067558164
5.58 2.6489184114663116e-32 0.2845394461987769 0.22467434690391555 0.1442869196403324 0.03367301620483897
5.6000000000000005 2.002821279075536e-32 0.27793202008664736 0.22775961825562369 0.14603631233059092 0.03390399533502604
5.62 1.51431356230308e-32 0.271478028165842 0.2308872571470391 0.1478069153619694 0.03413655886021526
5.64 1.1449576599433356e-32 0.26517390746786595 0.23405784537736724 0.14959898589718093 0.03437071764852065
5.66 8.656912780132046e-33 0.25901617776161423 0.23727197273519215 0.15141278421688295 0.03460648264260576
5.68 6.545407005401713e-33 0.2530014396320882 0.24053023710818805 0.15324857375748005 0.034843864860195015
5.7 4.948918159911153e-33 0.24712637260372408 0.24383324459433792 0.15510662114938611 0.035082875394588674
5.72 3.7418285728123184e-33 0.24138773330730498 0.2471816096146785 0.15698719625574925 0.03532352541518109
5.74 2.8291599529231322e-33 0.2357823536894356 0.2505759550275949 0.15889057221164715 0.03556582616798291
5.76 2.139100144079607e-33 0.23030713926359986 0.25401691224468265 0.1608170254637571 0.03580978897614634
5.78 1.6173526780179835e-33 0.22495906740182675 0.2575051213482038 0.16276683581050716 0.036055425240494564
5.8 1.2228645266243291e-33 0.21973518566603154 0.26104123121015194 0.16474028644271402 0.03630274644005428
5.82 9.245958972341427e-34 0.21463261017810048 0.264625899612957 0.16673766398471418 0.03655176413259237
5.84 6.990779064808616e-34 0.20964852402782896 0.2682597933718425 0.16875925853599247 0.03680248995515579
5.86 5.285659614017348e-34 0.2047801757178263 0.27194358845886807 0.17080536371331717 0.03705493562461561
5.88 3.9964354897001565e-34 0.20002487764453514 0.2756779701286705 0.1728762766933839 0.03730911293821432
5.9 3.021665750283793e-34 0.19538000461452046 0.27946363304593624 0.17497229825597865 0.037565033774117386
5.92 2.2846518929105535e-34 0.19084299239521618 0.28330128141461997 0.17709373282766222 0.03782271009196822
5.94 1.727402930416601e-34 0.1864113362993222 0.287191629108941 0.17924088852598588 0.038082153933446994
5.96 1.3060724451156832e-34 0.18208258980207703 0.29113539980617653 0.18141407720424182 0.03834337742283358
5.98 9.87508589833779e-35 0.17785436319063577 0.2951333271212796 0.18361361449675725 0.03860639276757389
6.0 7.466455774657676e-35 0.17372432224481565 0.29918615474334437 0.185839819864737 0.038871212258850506
6.0200000000000005 5.645314117652653e-35 0.1696901869484726 0.30329463657394756 0.188093016642662 0.039137848272157126
6.04 4.268366739027463e-35 0.1657497302308048 0.3074595368673865 0.19037353208525076 0.03940631326787668
6.0600000000000005 3.227270305803806e-35 0.16190077673688266 0.31168163037284613 0.19268169741498964 0.039676619791863876
6.08 2.440107484554205e-35 0.1581412016267309 0.31596170247851574 0.1950178478702395 0.039948780476031245
6.1000000000000005 1.844941381411334e-35 0.1544689294022955 0.3203005493576871 0.19738232275392667 0.04022280803893969
6.12 1.3949421172591775e-35 0.15088193276165268 0.3246989781168557 0.19977546548282185 0.04049871528639264
6.140000000000001 1.0547020789435191e-35 0.1473782314798224 0.32915780694585994 0.2021976236374198 0.04077651511203469
6.16 7.974499167847061e-36 0.14395589131557357 0.3336778652700771 0.20464914901242023 0.041056220497953926
6.18 6.029440753704908e-36 0.14061302294361197 0.33825999390471445 0.20713039766782415 0.041337844515288706
6.2 4.558801128102935e-36 0.1373477809115668 0.34290504521121506 0.2096417299806469 0.04162140032483864
6.22 3.44686490414929e-36 0.13415836262119693 0.3476138832558129 0.21218351069725985 0.041906901177679305
6.24 2.6061408106213604e-36 0.13104300733325353 0.35238738397026625 0.21475610898636646 0.04219436041578182
6.26 1.9704775538519865e-36 0.1279999951954538 0.3572264353147963 0.2173598984926196 0.0424837914726361
6.28 1.4898587882934513e-36 0.12502764629302407 0.36213193744326544 0.21999525739089107 0.042775207873878736
6.3 1.1264676447169491e-36 0.12212431972129285 0.36710480287062125 0.2226625684411962 0.04306862323792503
6.32 8.517111585102648e-37 0.11928841267981784 0.3721459566426431 0.22536221904428758 0.043364051276605524
6.34 6.4397046904368395e-37 0.11651835958755005 0.3772563365080158 0.22809460129791975 0.04366150579580652
6.36 4.868997674348895e-37 0.11381263121854408 0.3824368930927706 0.23086011205379892 0.04396100069611563
6.38 3.6814014760678046e-37 0.11116973385773948 0.3876885900771173 0.23365915297522052 0.044262549973470934
6.4 2.7834716166312725e-37 0.10858820847634483 0.39301240437470875 0.23649213059540797 0.04456616771981541
6.42 2.1045556402795966e-37 0.10606662992637214 0.39840932631436277 0.23935945637655673 0.044871868123755314
6.44 1.5912339168714414e-37 0.10360360615387387 0.4038803598242843 0.2422615467695957 0.04517966547122326
6.46 1.2031163870134629e-37 0.10119777743045096 0.4094265226188124 0.24519882327467243 0.045489574146145816
6.48 9.096645222006371e-38 0.09884781560260542 0.4150488463877363 0.24817171250237202 0.04580160863111565
6.5 6.877884399901084e-38 0.09655242335852504 0.42074837698820666 0.2511806462356777 0.046115783508068435
6.5200000000000005 5.2003010630737e-38 0.09431033351189326 0.4265261746392869 0.254226061492684 0.046432113458964225
6.54 3.931896724957114e-38 0.09212030830233135 0.43238331411917147 0.25730840059006793 0.04675061326647355
6.5600000000000005 2.972868622069844e-38 0.08998113871208403 0.43832088496511684 0.2604281112073328 0.04707129781466831
6.58 2.2477568619719982e-38 0.08789164379857384 0.44433999167611377 0.2635856464518274 0.04739418208971719
6.6000000000000005 1.6995069587113345e-38 0.0858506700424536 0.4504417539183463 0.2667814649245575 0.04771928118058621
6.62 1.2849805739995514e-38 0.08385709071079908 0.45662730673346913 0.2700160307867911 0.048046610279743676
6.640000000000001 9.715612325637139e-39 0.081909805235088 0.46289780074974834 0.27328981382747497 0.04837618468387021
6.66 7.345879367520249e-39 0.08000773860362469 0.46925440239609756 0.27660328953146546 0.04870801979457364
6.68 5.5541474766099636e-39 0.07814984076807226 0.47569829411905745 0.2799569391485894 0.04904213111910861
6.7 4.1994365342194305e-39 0.07633508606376667 0.4822306746027521 0.28335124976353987 0.049378534271101414
6.72 3.175152852747221e-39 0.0745624726434924 0.4888527589918657 0.28678671436662073 0.0497172449712796
6.74 2.4007019885067273e-39 0.07283102192440516 0.4955657791176842 0.29026383192534905 0.050058279048206554
6.76 1.8151472716136193e-39 0.07113977804779975 0.5023709837272364 0.2937831074569245 0.05040165243902138
6.78 1.372415082513365e-39 0.06948780735142134 0.5092696387155871 0.297345052101579 0.05074738119018336
6.8 1.0376696085027356e-39 0.06787419785403145 0.5162630273613138 0.3009501831968139 0.051095481458222215
6.82 7.845718326253672e-40 0.0662980587519427 0.523352450565224 0.30459902435253916 0.05144596951049282
6.84 5.9320708200882226e-40 0.06475851992724478 0.530539227092344 0.3082921055271215 0.05179886172593557
6.86 4.4851806745074815e-40 0.06325473146744989 0.5378246938172365 0.31202996310435677 0.05215417459584177
6.88 3.3912011999000722e-40 0.061785863196293665 0.5452102059726812 0.3158131399713733 0.05251192472462415
6.9 2.5640540287635587e-40 0.06035110421543008 0.5526971374017766 0.319642185597482 0.05287212883059314
6.92 1.938656150101756e-40 0.05894966245677036 0.5602868808134979 0.3235176561139803 0.05323480374673784
6.94 1.4657989364365057e-40 0.057580764245216326 0.5679808480417684 0.32744011439492604 0.05359996642151285
6.96 1.1082762262640949e-40 0.056243653871548074 0.5757804703080859 0.3314101301388878 0.05396763391963022
6.98 8.379568051046397e-41 0.05493759317522959 0.583687198487758 0.33542827995168994 0.05433782342285687
7.0 6.335709370832271e-41 0.0536618611369028 0.5917025033797898 0.33949514743015696 0.05471055223081755
7.0200000000000005 4.790367831267772e-41 0.05241575348034351 0.5998278759804828 0.34361132324687693 0.05508583776180346
7.04 3.6219502214683076e-41 0.05119858228366165 0.6080648277607852 0.3477774052359895 0.05546369755358596
7.0600000000000005 2.738521105032203e-41 0.05000967559952919 0.616414890947456 0.3519939984800166 0.055844149264236254
7.08 2.0705689985067707e-41 0.04884837708422734 0.6248796188080861 0.35626171539774376 0.056227210672950736
7.1000000000000005 1.5655369497424108e-41 0.047714045635307616 0.6334605859400365 0.36058117583316884 0.056612899680881575
7.12 1.1836871617300623e-41 0.046606055037667196 0.6421593885633409 0.36495300714552725 0.05700123431197349
7.140000000000001 8.949742751680735e-42 0.04552379361784249 0.6509776448176352 0.3693778443004109 0.05739223271380598
7.16 6.766812880203419e-42 0.044466663906331104 0.659916995063158 0.3738563299619894 0.05778591315844119
7.18 5.116320974375164e-42 0.04343408230775475 0.6689791021858923 0.3783891145863521 0.05818229404327813
7.2 3.8684002020231817e-42 0.04242547877868145 0.6781656519068904 0.3829768565159797 0.058581393891912276
7.22 2.9248595226846813e-42 0.041440296512929756 0.6874783530958496 0.3876202220753615 0.05898323135500107
7.24 2.2114576519164072e-42 0.0404779916341797 0.6969189380889964 0.3923198856677741 0.05938782521113579
7.26 1.6720614813428086e-42 0.03953803289572279 0.7064891630113295 0.3970765298732297 0.05979519436771879
7.28 1.2642293172412726e-42 0.03861990138718343 0.716190808103296 0.40189084554761656 0.060205357861847296
7.3 9.558714104751592e-43 0.03772309024805136 0.7260256780519454 0.40676353192303666 0.060618334861203015
7.32 7.227250158678163e-43 0.03684710438786567 0.7359956023266385 0.41169529670936444 0.061034144664947866
7.34 5.464453093136335e-43 0.03599146021289722 0.7461024355193598 0.41668685619703283 0.06145280670462572
7.36 4.1316194889465046e-43 0.03515568535917717 0.7563480576897096 0.4217389353610691 0.06187434054507066
7.38 3.1238770487176586e-43 0.034339318431725725 0.7667343747146258 0.42685226796638864 0.062298765885321156
7.4 2.361932855049282e-43 0.033541908749835744 0.7772633186429176 0.432027596674369 0.06272610255954078
7.42 1.7858343093404975e-43 0.03276301609827173 0.7879368480546581 0.4372656731507123 0.06315637053794501
7.44 1.3502518387006388e-43 0.032002210484245855 0.7987569484255204 0.4425672581746191 0.06358958992773438
7.46 1.0209121968250785e-43 0.03125907190003795 0.8097256324961095 0.44793312174928224 0.06402578097403426
7.48 7.719017177041374e-44 0.03053319009112714 0.8208449406463739 0.4533640432137241 0.06446496406084094
7.5 5.836273321521452e-44 0.029824164329708528 0.8321169412751498 0.4588608113559861 0.06490715971197403
7.5200000000000005 4.412749123659704e-44 0.02913160319346841 0.8435437311849262 0.4644242245276945 0.06535238859203595
7.54 3.336436413379451e-44 0.028455124349497353 0.8551274359718851 0.47005509076001084 0.06580067150737712
7.5600000000000005 2.5226469098003098e-44 0.027794354343220556 0.8668702104213065 0.4757542278809929 0.06625202940706884
7.58 1.9073486328125557e-44 0.02714892839223002 0.878774238908394 0.48152246363437384 0.0667064833838817
7.6000000000000005 1.4421276291020057e-44 0.026518490184903775 0.8908417358046139 0.48736063579978595 0.06716405467527184
7.62 1.0903785825209216e-44 0.025902691683702052 0.9030749458896054 0.4932695923144383 0.06762476466437291
7.640000000000001 8.244245718811052e-45 0.02530119293303053 0.9154761447687555 0.4992501913962727 0.06808863488099579
7.66 6.233393480179645e-45 0.024713661871565883 0.9280476392965 0.5053033016686097 0.06855568700263431
7.68 4.713007787976221e-45 0.02413977414893905 0.9407917680054456 0.5114298022863097 0.06902594285547858
7.7 3.563459050059035e-45 0.023579212946675428 0.953710901541378 0.5176305830634602 0.06949942441543495
7.72 2.6942965029344756e-45 0.023031668803293357 0.9668074431042457 0.5239065446026122 0.06997615380915266
7.74 2.0371312098014933e-45 0.022496839443463618 0.9800838288952031 0.5302585984255854 0.07045615331505835
7.76 1.5402549650447055e-45 0.021974429611136614 0.9935425285697852 0.5366876671058561 0.07093944536439667
7.78 1.1645717006004777e-45 0.021464150906544122 0.9928652251210058 0.5431946844025539 0.071426052542279
7.8 8.805212621406117e-46 0.0209657216269865 0.9794157003165912 0.5497805953960786 0.07191599758873854
7.82 6.657535063593892e-46 0.020478866611316662 0.9661483651114166 0.5564463566253663 0.07240930339979317
7.84 5.0336970870220916e-46 0.020003317088035818 0.9530607515335244 0.5631929362268152 0.07290599302851535
7.86 3.805929089649675e-46 0.019538810526916126 0.9401504250425322 0.5700213140748999 0.07340608968610945
7.88 2.8776257261859028e-46 0.01908509049406942 0.9274149840767663 0.5769324819244864 0.07390961674299651
7.9 2.175744640783343e-46 0.018641906510381005 0.9148520596065226 0.5839274435548772 0.07441659772990629
7.92 1.6450592232409327e-46 0.018209013913231174 0.9024593146933868 0.5910072149155977 0.07492705633897696
7.94 1.2438131742316072e-46 0.01778617372142746 0.8902344440555167 0.5981728242739556 0.07544101642486224
7.96 9.404349646112898e-47 0.017373152503273655 0.8781751736388197 0.605425312364384 0.07595850200584624
7.98 7.110536702666731e-47 0.016969722247702178 0.8662792601939335 0.6127657325396004 0.07647953726496577
8.0 5.376207191623214e-47 0.016575660238399192 0.8545444908589432 0.6201951509235937 0.07700414655114056
8.02 4.0648976267039853e-47 0.0161907489308525 0.8429686827477442 0.6277146465664697 0.07753235438031107
8.040000000000001 3.0734293018559034e-47 0.015814775832254713 0.8315496825439858 0.6353253116011723 0.0780641854365842
8.06 2.3237898075100717e-47 0.01544753338419529 0.8202853661005175 0.6430282514021034 0.07859966457338675
8.08 1.7569947245010766e-47 0.01508881884807641 0.8091736380442522 0.6508245847456705 0.07913881681462698
8.1 1.3284465109313234e-47 0.014738434193189846 0.7982124313863918 0.6587154439727761 0.0796816673558639
8.120000000000001 1.0044254019639774e-47 0.014396185987392895 0.7873997071379261 0.6667019751532804 0.08022824156548496
8.14 7.594362135086986e-48 0.014061885290322883 0.7767334539303473 0.6747853382524535 0.08077856498589096
8.16 5.742022864621914e-48 0.013735347549091257 0.7662116876414922 0.6829667072994536 0.08133266333469054
8.18 4.341487275871612e-48 0.013416392496400123 0.7558324510264615 0.6912472705578404 0.0818905625059013
8.2 3.2825560278914355e-48 0.01310484405102443 0.7455938133535357 0.699628230698159 0.08245228857116021
8.22 2.481908477799887e-48 0.01280053022060516 0.7354938700450215 0.7081108049726175 0.08301786778094199
8.24 1.8765467031896666e-48 0.012503283006699917 0.7255307423229687 0.7166962253918766 0.08358732656578564
8.26 1.4188385916525262e-48 0.012212938312038152 0.7157025768596764 0.7253857389039934 0.08416069153752984
8.28 1.0727699692955925e-48 0.011929335849930275 0.7060075454329443 0.7341806075755236 0.08473798949055632
8.3 8.111108718025744e-49 0.011652319055780297 0.6964438445859862 0.7430821087748272 0.08531924740304238
8.32 6.132729897243151e-49 0.011381735000653415 0.6870096952919574 0.7520915353575897 0.08590449243822097
8.34 4.636897038373483e-49 0.011117434306850422 0.6777033426230175 0.7612101958546015 0.08649375194565086
8.36 3.505912457377596e-49 0.010859271065442952 0.6685230554238842 0.7704394146618065 0.08708705346249429
8.38 2.6507860875657823e-49 0.010607102755723328 0.6594671259898047 0.779780532232659 0.08768442471480384
8.4 2.004233410690528e-49 0.01036079016652526 0.6505338697488936 0.7892349052728076 0.08828589361881815
8.42 1.515381261192981e-49 0.01012019731937124 0.6417216249487666 0.7988039069371492 0.08889148828226662
8.44 1.1457649366216519e-49 0.009885191393404826 0.6330287523474265 0.8084889270292623 0.08950123700568278
8.46 8.66301652006769e-50 0.009655642652065971 0.6244536349083326 0.8182913722032645 0.09011516828372705
8.48 6.550021983413921e-50 0.009431424371469191 0.6159946774996039 0.8282126661681112 0.09073331080651796
8.5 4.952407499607425e-50 0.009212412770444692 0.6076503065972908 0.8382542498943809 0.09135569346097326
8.52 3.7444668283975062e-50 0.00899848694220425 0.5994189699926732 0.8484175818235588 0.09198234533215967
8.540000000000001 2.831154712143563e-50 0.008789528787593788 0.5912991365035194 0.8587041380798621 0.09261329570465225
8.56 2.140608361998323e-50 0.008585422949896023 0.5832892956892601 0.8691154126846301 0.09324857406390258
8.58 1.6184930268214847e-50 0.008386056751146957 0.5753879575700143 0.8796529177733203 0.09388821009761705
8.6 1.223726733191088e-50 0.008191320129931283 0.5675936523494278 0.8903181838151287 0.09453223369714402
8.620000000000001 9.252478031786306e-51 0.008001105580622319 0.559904930141263 0.9011127598352763 0.0951806749588707
8.64 6.995708061835947e-51 0.007815308094032804 0.5523203606996944 0.9120382136399869 0.09583356418562967
8.66 5.2893863804168366e-51 0.007633825099443803 0.5448385331532533 0.9230961320442008 0.09649093188811497
8.68 3.9992532612912817e-51 0.007456556407980004 0.5374580557423817 0.9342881211020404 0.09715280878630785
8.700000000000001 3.023796239799005e-51 0.007283404157299664 0.5301775555605375 0.9456158063400755 0.0978192258109126
8.72 2.2862627351763468e-51 0.00711427275756919 0.5229956782988112 0.9570808329934116 0.09849021410480148
8.74 1.7286208724842766e-51 0.006949068838692037 0.515911087993995 0.9686848662446497 0.0991658050244708
8.76 1.3069933191899322e-51 0.006787701198763189 0.5089224667800712 0.9804295914657339 0.09984603014150564
8.78 9.882048537063498e-52 0.0066300807537205434 0.5020285146430649 0.9923167144627363 0.10053092124405573
8.8 7.471720157636571e-52 0.006476120488165452 0.4952279491792144 0.9956708612061625 0.10122051033832057
8.82 5.649294466086826e-52 0.006325735407325359 0.48851950535642524 0.9837435583408701 0.10191482965004525
8.84 4.271376241512488e-52 0.006178842490131778 0.4819019352789449 0.9719591345726601 0.10261391162602666
8.86 3.2295457611710654e-52 0.006035360643388082 0.47537400795523427 0.9603158783296363 0.10331778893562944
8.88 2.4418279340815728e-52 0.005895210657001364 0.4689345090689789 0.9488120985430988 0.10402649447231305
8.9 1.846242196456475e-52 0.005758315160254092 0.46258224075320564 0.9374461244019373 0.10474006135516846
8.92 1.3959256507803385e-52 0.00562459857909103 0.456316021367454 0.9262163051099561 0.10545852293046627
8.94 1.0554457190105056e-52 0.005493987094398082 0.4501346852779708 0.915121009646116 0.10618191277321501
8.96 7.98012175759398e-53 0.005366408601249998 0.44403708264087965 0.9041586265276426 0.10691026468872994
8.98 6.0336919387696015e-53 0.005241792669104395 0.4380220791882906 0.893327563575978 0.1076436127142129
9.0 4.562015407513107e-53 0.005120070502920052 0.4320885560173022 0.8826262476855271 0.10838199112034307
9.02 3.449295189344783e-53 0.005001174905178207 0.42623540938186627 0.8720531245951828 0.10912543441287836
9.040000000000001 2.6079783254661686e-53 0.004885040238785703 0.42046155048746997 0.8616066586625832 0.10987397733426817
9.06 1.9718668808376227e-53 0.0047716023908396365 0.4147659052886016 0.8512853326410785 0.11062765486527645
9.08 1.4909092448263446e-53 0.004660798737233355 0.4091474142889549 0.8410876474593596 0.11138650222661693
9.1 1.1272618846179115e-53 0.004552568108084453 0.4036050323443453 0.8310121220037373 0.11215055488059893
9.120000000000001 8.523116755240966e-54 0.004446850753965496 0.3981377284682924 0.8210572929030227 0.11291984853278442
9.14 6.444245140790432e-54 0.004343588312919041 0.39274448564023895 0.8112217143159902 0.11369441913365658
9.16 4.872430664412014e-54 0.004242723778238421 0.38742430061636357 0.801503957721379 0.11447430288030006
9.18 3.683997126246952e-54 0.004144201466996905 0.38217618374296036 0.7919026117104164 0.11525953621809251
9.200000000000001 2.785434162321366e-54 0.004047966989307534 0.37699915877234424 0.7824162817818244 0.11605015584240753
9.22 2.106039501863322e-54 0.003953967218296864 0.3718922626812518 0.7730435901392841 0.11684619870032958
9.24 1.5923558500885175e-54 0.0038621502607758783 0.36685454549169894 0.7637831754913205 0.11764770199238071
9.26 1.203964669735624e-54 0.003772465428592047 0.3618850700942687 0.7546336928535902 0.1184547031742589
9.28 9.10305900462533e-55 0.0036848632106465957 0.3569829120737912 0.745593813353536 0.11926723995858848
9.3 6.882733798150857e-55 0.003599295245561555 0.3521471595373844 0.7366622240373801 0.1200853503166827
9.32 5.203967645616644e-55 0.0035157142949816056 0.34737691294482703 0.7278376276794333 0.12090907248031743
9.34 3.934668992123481e-55 0.003434074217495763 0.3426712849412247 0.719118742593681 0.12173844494351892
9.36 2.9749647061350928e-55 0.003354329943164744 0.3380294001919467 0.7105043024476345 0.12257350646436188
9.38 2.2493416906138902e-55 0.003276437448639808 0.33345039521979725 0.7019930560784066 0.12341429606678107
9.4 1.7007052321326167e-55 0.003200353732859408 0.32893341824439365 0.6935837673109957 0.12426085304239469
9.42 1.2858865768027915e-55 0.0031260367933101086 0.324477629023717 0.6852752147787389 0.12511321695234082
9.44 9.722462524138724e-56 0.003053445602838877 0.32008219869781324 0.6770661917459238 0.1259714276291262
9.46 7.351058735546223e-56 0.0029825400870037502 0.31574630963460887 0.6689555059325198 0.12683552517848745
9.48 5.558063546070495e-56 0.0029132811019505008 0.3114691552778174 0.660941979341015 0.1277055499812653
9.5 4.202397436001871e-56 0.002845630412802982 0.30724993999690303 0.6530244480853185 0.12858154269529176
9.52 3.177391561598854e-56 0.0027795506725553404 0.3030878789390796 0.6452017622217203 0.12946354425729037
9.540000000000001 2.4023946543534315e-56 0.002715005401454332 0.2989821978833128 0.6374727855818726 0.13035159588478878
9.56 1.8164270796898279e-56 0.002651958966860482 0.2949321330963022 0.6298363956077743 0.13124573907804507
9.58 1.3733827328709661e-56 0.0025903765635767995 0.2909369311904099 0.6222914831887267 0.13214601562198747
9.6 1.0384012394652292e-56 0.002530224194634364 0.28699584898351843 0.6148369525002495 0.13305246758816652
9.620000000000001 7.851250116337389e-57 0.002471468652524076 0.283108153360784 0.6074717208449203 0.13396513733672163
9.64 5.936253352416376e-57 0.002414077500864253 0.27927312113826475 0.6001947184951273 0.13488406751836016
9.66 4.488343046255508e-57 0.002358019056493868 0.2754900389283932 0.5930048885376971 0.13580930107635095
9.68 3.3935922382204213e-57 0.0023032623719816906 0.27175820300727416 0.5859011867203919 0.1367408812485312
9.700000000000001 2.5658618694302816e-57 0.0022497772185415374 0.268076919183778 0.57888258130024 0.13767885156932666
9.72 1.9400230407318678e-57 0.0021975340693442895 0.26444550267041006 0.5719480528936879 0.13862325587178617
9.74 1.4668324290606508e-57 0.00214650408321739 0.2608632779559246 0.5650965943285419 0.13957413828963047
9.76 1.1090576399197225e-57 0.0020966590887229017 0.2573295786796694 0.5583272104976875 0.14053154325931405
9.78 8.385476243199736e-58 0.0020479715686052783 0.25384374750762895 0.5516389182145603 0.14149551552210238
9.8 6.340176497080431e-58 0.0020004146446002697 0.2504051360101484 0.5450307460703466 0.1424661001261621
9.82 4.79374538169252e-58 0.001953962062596634 0.2470131045413146 0.5385017342928982 0.14344334242866655
9.84 3.624503954279666e-58 0.0019085881781423456 0.24366702211996782 0.5320509346073314 0.14442728809791552
9.86 2.7404519574109426e-58 0.0018642679422874225 0.2403662663123294 0.5256774100983024 0.1454179831154691
9.88 2.0720288970880176e-58 0.0018209768877554908 0.23711022311621643 0.5193802350739273 0.14641547377829686
9.9 1.5666407647678781e-58 0.0017786911154364792 0.23389828684682681 0.5131584949313374 0.1474198067009407
9.92 1.1845217454649347e-58 0.0017373872811929237 0.23072986002406942 0.5070112860238384 0.14843102881769416
9.94 8.95605295759775e-59 0.0016970425829727132 0.2276043532614223 0.5009377155296673 0.1494491873847951
9.96 6.771583965122733e-59 0.0016576347482210538 0.22452118515629563 0.49493690132231705 0.15047432998263427
9.98 5.119928344975894e-59 0.0016191420215847714 0.22147978218188075 0.48900797184241906 0.15150650451797865
10.0 3.8711276996195366e-59 0.0015815431529021097 0.2184795785804619 0.48315006597115423 0.15254575922621055
10.02 2.9269217569162345e-59 0.0015448173854714525 0.21552001625817607 0.47736233290518604 0.1535921426735815
10.040000000000001 2.21301688703045e-59 0.001508944444592437 0.21260054468119632 0.47164393203308874 0.15464570375948206
10.06 1.6732404037482586e-59 0.0014739045263731986 0.20972062077332318 0.4659940328132589 0.15570649171872644
10.08 1.2651206889308444e-59 0.0014396782867974734 0.2068797088149612 0.4604118146532841 0.15677455612385408
10.1 9.565453678835188e-60 0.0014062468310456202 0.2040772803434657 0.4548964667907624 0.15784994688744566
10.120000000000001 7.23234588466508e-60 0.0013735917030636116 0.20131281405483864 0.4494471881755454 0.1589327142644561
10.14 5.468305921669724e-60 0.0013416948753742586 0.19858579570675716 0.44406318735339645 0.16002290885456236
10.16 4.134532574883034e-60 0.001310538739124999 0.19589571802291347 0.4387436823510356 0.16112058160452886
10.18 3.126079604476342e-60 0.0012801060943668369 0.19324208059865317 0.4334879005625688 0.16222578381058797
10.200000000000001 2.3635981858962972e-60 0.0012503801405589873 0.19062438980788973 0.42829507863727256 0.163338567120837
10.22 1.7870934496909885e-60 0.001221344467294038 0.18804215871128227 0.4231644623687271 0.1644589835376519
10.24 1.351203862393192e-60 0.0011929830452384622 0.1854949069656541 0.41809530658527255 0.16558708542011763
10.26 1.0216320126190787e-60 0.0011652802172835309 0.1829821607346406 0.4130868750417815 0.16672292548647485
10.28 7.72445963379299e-61 0.0011382206899017006 0.18050345260054723 0.40813844031272667 0.16786655681658358
10.3 5.840388309791827e-61 0.0011117895247037151 0.1780583214774002 0.4032492836865286 0.1690180328544036
10.32 4.4158604260068724e-61 0.0010859721301917887 0.17564631252517723 0.3984186950611721 0.170177407410492
10.34 3.338788838625713e-61 0.0010607542537042483 0.17326697706519736 0.3936459728410676 0.171344734664518
10.36 2.524425555499865e-61 0.0010361219735472772 0.17091987249665905 0.38893042383515386 0.1725200691677948
10.38 1.9086934494136902e-61 0.001012061691309344 0.16860456221430806 0.384271363156217 0.173703465845829
10.4 1.4431444317688953e-61 0.0009885601243541193 0.1663206155272213 0.3796681141214198 0.17489498000088663
10.42 1.0911473770632876e-61 0.0009656042984876977 0.16406760757868905 0.37512000815401725 0.17609466731457868
10.44 8.25005849908414e-62 0.0009431815407961163 0.1618451192671848 0.37062638468625414 0.17730258385046238
10.46 6.237788466439281e-62 0.0009212794726491873 0.15965273716840359 0.3661865910634232 0.17851878605666152
10.48 4.716330794062071e-62 0.0008998860028667992 0.15749005345835881 0.361799982449075 0.17974333076850402
10.5 3.5659715424296175e-62 0.0008789893210438931 0.15535666583751775 0.35746592173135955 0.18097627521117832
10.52 2.696196173819556e-62 0.0008585778910304577 0.1532521774559671 0.3531837794304933 0.1822176770024075
10.540000000000001 2.038567532360755e-62 0.0008386404445629155 0.1511761968395913 0.3489529336073329 0.18346759415514186
10.56 1.5413409544707055e-62 0.0008191659750434181 0.14912833781725188 0.3447727697730465 0.1847260850802696
10.58 1.165392806574098e-62 0.0008001437314635654 0.14710821944895086 0.3406426807998618 0.18599320858934737
10.6 8.811420923289724e-63 0.000781563212469248 0.14511546595497007 0.3365620668328896 0.1872690238973475
10.620000000000001 6.662229099871241e-63 0.0007634141605633062 0.14314970664596835 0.33253033520299935 0.18855359062542643
10.64 5.037246201898761e-63 0.0007456865564428172 0.14121057585402727 0.328546900340741 0.18984696880370952
10.66 3.808612540663587e-63 0.0007283706134678595 0.13929771286462916 0.32461118369129527 0.19114921887409772
10.68 2.8796546572275455e-63 0.0007114567722587462 0.1374107618495579 0.32072261363044513 0.1924604016930914
10.700000000000001 2.177278695681519e-63 0.0006949356954187005 0.13554937180070809 0.31688062538155254 0.19378057853463435
10.72 1.64621910713174e-63 0.0006787982623790913 0.1337131964647915 0.31308466093353154 0.19510981109297726
10.74 1.2446901510866018e-63 0.000663035564364355 0.13190189427892676 0.30933416895980054 0.1964481614855609
10.76 9.410980382261178e-64 0.0006476388994738542 0.13011512830710267 0.3056286047382087 0.197795692255919
10.78 7.115550137356438e-64 0.000632599767877932 0.12835256617750174 0.3019674300719205 0.19915246637660078
10.8 5.379997800512538e-64 0.0006179098671255279 0.12661388002067286 0.29835011321124727 0.20051854725211418
10.82 4.067763668976568e-64 0.0006035610875607599 0.12489874640854165 0.29477612877641707 0.20189399872188823
10.84 3.075596288360989e-64 0.0005895455078459243 0.12320684629424647 0.29124495768126657 0.2032788850632571
10.86 2.3254282447926172e-64 0.0005758553905884794 0.12153786495278977 0.28775608705785033 0.20467327099446345
10.88 1.7582335308906995e-64 0.0005624831780695624 0.11989149192249349 0.2843090101819508 0.20607722167768308
10.9 1.3293831603151253e-64 0.0005494214880717055 0.11826742094724776 0.28090322639948306 0.2074908027220696
10.92 1.005133593393682e-64 0.0005366631098034289 0.11666534991954074 0.27753824105377783 0.20891408018682125
10.94 7.599716701157922e-65 0.0005242009999184793 0.11508498082426163 0.2742135654137387 0.2103471205842672
10.96 5.746071399608879e-65 0.0005120282786275055 0.1135260196832639 0.27092871660285806 0.21178999088297643
10.98 4.344548333541868e-65 0.0005001382259000234 0.11198817650068046 0.26768321752908514 0.2132427585108864
11.0 3.2848704636293127e-65 0.0004885242777545798 0.11047116520897819 0.2644765968155316 0.21470549135845532
11.02 2.483658400004053e-65 0.0004771800226350642 0.10897470361574473 0.2613083887320096 0.2161782577818338
11.040000000000001 1.8778698022371294e-65 0.0004660991978711645 0.10749851335119474 0.25817813312738846 0.21766112660605977
11.06 1.419838973889711e-65 0.0004552756862210258 0.10604231981638913 0.2550853753627636 0.21915416712827424
11.08 1.0735263485117926e-65 0.0004447035124941789 0.10460585213215293 0.25202966624542256 0.22065744912096039
11.1 8.116827627233329e-66 0.00043437684025290045 0.103188843088688 0.24901056196360574 0.22217104283520372
11.120000000000001 6.137053908508949e-66 0.00042428996859017 0.10179102909586624 0.24602762402204653 0.2236950190039754
11.14 4.640166380961175e-66 0.0004144373289824485 0.10041215013419763 0.24308041917828477 0.22522944884543689
11.16 3.5083843753027644e-66 0.00040481348221553396 0.09905194970646093 0.24016851937974154 0.22677440406626917
11.18 2.6526550805098933e-66 0.00039541311538181055 0.09771017478999093 0.23729150170154922 0.228329956865023
11.200000000000001 2.0056465379588607e-66 0.0003862310389472234 0.09638657578961138 0.234448948285126 0.22989617993549336
11.22 1.516449712886626e-66 0.0003772621838863616 0.09508090649120589 0.23164044627748612 0.23147314647011594
11.24 1.1465727824875093e-66 0.0003685015988840689 0.09379292401591693 0.22886558777127644 0.23306093016338814
11.26 8.669124563574612e-67 0.0003599444476020391 0.09252238877496628 0.22612396974553212 0.23465960521531284
11.28 6.554640215314523e-67 0.0003515860060088823 0.09126906442508695 0.2234151940071421 0.2362692463348656
11.3 4.9558992995367164e-67 0.0003434216597721931 0.0900327178245587 0.22073886713301483 0.23788992874348655
11.32 3.7471069441406355e-67 0.00033544690171118146 0.08881311898984008 0.21809460041293868 0.2395217281785945
11.34 2.833150877811404e-67 0.000327657329308447 0.08761004105278601 0.215482009793124 0.24116472089712762
11.36 2.1421176433181277e-67 0.00032004864227954647 0.08642326021844708 0.21290071582042397 0.2428189836791063
11.38 1.6196341796520926e-67 0.00031261664019899044 0.08525255572343889 0.21035034358722254 0.24448459383122134
11.4 1.2245895476749057e-67 0.00030535722018137386 0.08409770979487656 0.20783052267698343 0.24616162919044662
11.42 9.259001687632684e-68 0.0002982663746163476 0.0829585076098642 0.20534088711044937 0.24785016812767646
11.44 7.000640534157257e-68 0.0002913401889561933 0.08183473725553425 0.20288107529248853 0.24955028955138858
11.46 5.2931157744519306e-68 0.00028457483955477087 0.08072618968962769 0.20045072995957547 0.2512620729113312
11.48 4.002073019611965e-68 0.000277966591556651 0.07963265870160846 0.1980494981279032 0.25298559820223526
11.5 3.0259282314610723e-68 0.00027151179683526134 0.07855394087430394 0.19567703104211434 0.25472094596755407
11.52 2.2878747132007367e-68 0.0002652068919789161 0.07748983554606596 0.1933329841246489 0.2564681973032263
11.540000000000001 1.7298396732878838e-68 0.00025904839632361033 0.07644014477344382 0.19101701692569698 0.25822743386146596
11.56 1.3079148425459568e-68 0.0002530329100314985 0.07540467329436347 0.18872879307375307 0.2599987378545782
11.58 9.88901608494515e-69 0.00024715711221398877 0.07438322849180458 0.1864679802267598 0.2617821920588012
11.6 7.476988252380427e-69 0.00024141775909842698 0.07337562035797048 0.18423425002383942 0.2635778798181746
11.620000000000001 5.653277620949991e-69 0.00023581168223734935 0.07238166145894302 0.18202727803760238 0.26538588504843413
11.64 4.2743878659111207e-69 0.0002303357867593223 0.07140116689981679 0.17984674372702786 0.2672062922409329
11.66 3.2318228208962475e-69 0.0002249870496603958 0.07043395429030458 0.17769233039090765 0.2690391864665906
11.68 2.4435495966483633e-69 0.00021976251813523597 0.06947984371080974 0.17556372512184865 0.27088465337986817
11.700000000000001 1.8475439286688226e-69 0.00021465930794700865 0.06853865767895775 0.17346061876082614 0.2727427792227716
11.72 1.3969098777626856e-69 0.00020967460183511926 0.0676102211165814 0.17138270585228219 0.2746136508288807
11.74 1.0561898833966461e-69 0.00020480564795992317 0.06669436131715231 0.1693296845997598 0.2764973556274083
11.76 7.985748311667375e-70 0.0002000497583835567 0.06579090791365508 0.16730125682207117 0.2783939816472856
11.78 6.037946121222733e-70 0.00019540430758604137 0.0648996928468953 0.16529712790998907 0.28030361752127564
11.8 4.565231953219008e-70 0.0001908667310158502 0.06402055033423765 0.16331700678345815 0.28222635249011574
11.82 3.45172718806439e-70 0.00018643452367413145 0.06315331683876738 0.1613606058493185 0.28416227640668695
11.84 2.6098171358898587e-70 0.000182105238731803 0.06229783103886885 0.15942764095953516 0.2861114797402145
11.86 1.9732571873977687e-70 0.00017787648617876865 0.06145393379821731 0.15751783136992847 0.28807405358049426
11.88 1.4919604420058712e-70 0.00017374593150449536 0.0606214681361761 0.15563089969939892 0.29005008964215045
11.9 1.1280566845146068e-70 0.00016971129440923288 0.0598002791985958 0.15376657188964057 0.2920396802689207
11.92 8.529126159452202e-71 0.00016577034754515743 0.058990214229008034 0.15192457716533606 0.29404291843797237
11.94 6.4487887924848315e-71 0.00016192091528675117 0.058191122540210014 0.15010464799482953 0.29605989776424707
11.96 4.875866074977578e-71 0.00015816087252973313 0.05740285548623399 0.14830652005127018 0.29809071250483576
11.98 3.686594606544302e-71 0.00015448814351788268 0.05662526643469658 0.14652993217422194 0.3001354575633827
12.0 2.7873980917459957e-71 0.00015090070069710294 0.0558582107395218 0.1447746263317315 0.3021942284945216
12.02 2.107524409675244e-71 0.0001473965635960976 0.05510154571403476 0.14304034758285225 0.30426712150834045
12.040000000000001 1.5934785743484e-71 0.00014397379773303803 0.05435513060441881 0.14132684404061668 0.30635423347487795
12.06 1.2048135505574901e-71 0.00014063051354762097 0.05361882656353328 0.13963386683545234 0.3084556619286495
12.08 9.10947730941761e-72 0.00013736486535792297 0.05289249662508471 0.13796117007903544 0.31057150507320636
12.1 6.8875866155719e-72 0.00013417505034148055 0.05217600567814901 0.13630851082857853 0.3127018617857242
12.120000000000001 5.207636813361437e-72 0.00013105930754002979 0.05146922044203797 0.134675649051545 0.31484683162162425
12.14 3.937443213935715e-72 0.00012801591688735864 0.05077200944150694 0.13306234759078753 0.31700651481922476
12.16 2.977062268088777e-72 0.00012504319825973188 0.05008424298229765 0.1314683721301021 0.3191810123044267
12.18 2.2509276366727922e-72 0.00012213951054836856 0.049405793127012744 0.1298934911601969 0.32137042569542884
12.200000000000001 1.7019043504219614e-72 0.00011930325075345682 0.048736533671317125 0.12833747594506725 0.323574857307478
12.22 1.2867932184024845e-72 0.00011653285309920817 0.04807634012046167 0.1268001004887748 0.32579441015764854
12.24 9.729317552517476e-73 0.00011382678816945943 0.04742508966612451 0.1252811415026224 0.3280291879696586
12.26 7.356241755395771e-73 0.00011118356206334961 0.046782661163566774 0.12378037837272511 0.3302792951787157
12.280000000000001 5.561982376639002e-73 0.00010860171557060067 0.04614893510909721 0.12229759312796701 0.3325448369363984
12.3 4.2053604254309014e-73 0.00010607982336595402 0.04552379361784245 0.12083257040834401 0.33482591911556886
12.32 3.1796318488997276e-73 0.00010361649322230632 0.04490712040181802 0.11938509743368435 0.3371226483153217
12.34 2.404088513650189e-73 0.00010121036524212443 0.0442988007482966 0.11795496397274421 0.339435131865965
12.36 1.8177077901218604e-73 9.886011110670385e-05 0.04369872149846948 0.11654196231267427 0.34176347783403643
12.38 1.3743510654909527e-73 9.656443334286171e-05 0.043106771026396803 0.11514588722885093 0.34410779502735284
12.4 1.0391333862796184e-73 9.432206460665891e-05 0.0425228392182432 0.11376653595506996 0.34646819300009485
12.42 7.856785806727013e-74 9.213176698375357e-05 0.0419468174517943 0.11240370815409613 0.3488447820579278
12.44 5.940438833727981e-74 8.999233130600295e-05 0.04137859857625115 0.1110572058885666 0.35123767326315525
12.46 4.491507647700925e-74 8.790257648393401e-05 0.0408180768922981 0.10972683359224215 0.3536469784399101
12.48 3.3959849623931397e-74 8.586134885471581e-05 0.04026514813244092 0.10841239804160363 0.3560728101793787
12.5 2.56767098475355e-74 8.386752154527146e-05 0.039719709441610865 0.10711370832778759 0.35851528184506465
12.52 1.9413908951172325e-74 8.19199938501811e-05 0.03918165935803184 0.10583057582885873 0.360974507578085
12.540000000000001 1.4678666503706451e-74 8.001769062402993e-05 0.03865089779434649 0.10456281418241453 0.3634506023025047
12.56 1.1098396045276031e-74 7.815956168786778e-05 0.03812732601899843 0.1033102392585184 0.36594368173070696
12.58 8.391388601048527e-75 7.634458124945003e-05 0.037610846637865875 0.10207266913295555 0.3684538623688011
12.6 6.344646772970683e-75 7.457174733694289e-05 0.03710136357614483 0.10084992406081121 0.37098126152206695
12.620000000000001 4.797125313530957e-75 7.284008124577798e-05 0.03659878206047719 0.0996418264503639 0.3735259973004368
12.64 3.6270594876544463e-75 7.114862699835266e-05 0.0361030086013214 0.0984482008372927 0.37608818862401405
12.66 2.7423841711780596e-75 6.949645081627542e-05 0.03561395097556127 0.0972688738591916 0.3786679552286323
12.68 2.0734898250018062e-75 6.788264060486824e-05 0.0351315182093511 0.09610367423039154 0.38126541767144906
12.700000000000001 1.5677453580615144e-75 6.630630544963768e-05 0.03465562056119259 0.09495243271708183 0.38388069733658103
12.72 1.1853569176407003e-75 6.47665751244416e-05 0.034186169505241525 0.09381498211273148 0.386513916440775
12.74 8.962367612659263e-76 6.326259961107312e-05 0.03372307771484005 0.09269115721380355 0.3891651980391208
12.76 6.776358413997029e-76 6.179354863000327e-05 0.033266259046272346 0.09158079479576091 0.3918346660308014
12.780000000000001 5.1235382590293997e-76 6.035861118201989e-05 0.032815628522740385 0.09048373358935971 0.3945224451648828
12.8 3.873857120296022e-76 5.895699510051076e-05 0.03237110231855667 0.08939981425722689 0.3972286610461429
12.82 2.9289854451698066e-76 5.758792661414119e-05 0.031932597743550915 0.08832887937071719 0.39995344014094325
12.84 2.214577221516307e-76 5.625064991969003e-05 0.03150003322768833 0.08727077338704887 0.4026969097831374
12.86 1.674420157377975e-76 5.49444267648029e-05 0.03107332830589591 0.0862253426267124 0.40545919818002196
12.88 1.2660126891009646e-76 5.366853604043513e-05 0.0306524036030945 0.08519243525114993 0.4082404344183285
12.9 9.572198004798004e-77 5.24222733827592e-05 0.030237180819433707 0.08417190124070255 0.4110407484702545
12.92 7.237445203501356e-77 5.120495078431551e-05 0.02982758271572634 0.08316359237282113 0.413860271199539
12.94 5.472161466721731e-77 5.0015896214193706e-05 0.029423533099080756 0.08216736220053834 0.4166991343675769
12.96 4.137447714752638e-77 4.8854453247033475e-05 0.029024956808727347 0.08118306603119892 0.419557470639577
12.98 3.1282837131936267e-77 4.771998070064094e-05 0.0286317797020375 0.0802105609054447 0.42243541359076103
13.0 2.365264690920175e-77 4.661185228201932e-05 0.028243928640731407 0.07924970557645046 0.42533309771260674
13.02 1.7883534778252374e-77 4.552945624162015e-05 0.02786133147727316 0.07830036048940983 0.42825065841913224
13.040000000000001 1.3521565573302196e-77 4.447219503562275e-05 0.027483917041449858 0.077362387761266 0.4311882320532248
13.06 1.022352335934469e-77 4.3439484996056555e-05 0.027111615127132723 0.07643565116068597 0.434145955893011
13.08 7.729905927863932e-78 4.2430756008582944e-05 0.026744356479217374 0.07552001608827365 0.43712396815827387
13.1 5.844506199422195e-78 4.1445451197760185e-05 0.02638207278074107 0.07461534955702112 0.440122408016911
13.120000000000001 4.418973922043677e-78 4.048302661961655e-05 0.026024696640174524 0.07372152017299334 0.4431414155914386
13.14 3.3411429224993753e-78 3.954295096136277e-05 0.025672161578885886 0.07283839811624472 0.4461811319655386
13.16 2.5262054552712174e-78 3.8624705248076926e-05 0.02532440201877431 0.07196585512196368 0.4492416991906534
13.18 1.9100392142063145e-78 3.772778255620124e-05 0.024981353270071328 0.07110376446184373 0.45232326029262293
13.200000000000001 1.4441619513540675e-78 3.685168773369122e-05 0.02464295151930727 0.07025200092567725 0.4554259592783696
13.22 1.0919167136605644e-78 3.599593712666458e-05 0.024309133817440914 0.0694104408031702 0.4585499411426262
13.24 8.255875377781224e-79 3.5160058312396004e-05 0.023979838068149607 0.06857896186597406 0.46169535187471383
13.26 6.24218655147727e-79 3.434358983851341e-05 0.02365500301627829 0.06775744334993361 0.4648623384653631
13.280000000000001 4.7196561431036957e-79 3.354608096825027e-05 0.02333456823644481 0.06694576593754695 0.4680510489135837
13.3 3.5684858062862765e-79 3.2767091431613725e-05 0.02301847412179987 0.06614381174063612 0.4712616322335797
13.32 2.698097184107955e-79 3.200619118232975e-05 0.022706661872938814 0.06535146428322458 0.47449423846171485
13.34 2.0400048676296958e-79 3.1262960160434145e-05 0.022399073486963936 0.06456860848462048 0.4777490186635228
13.36 1.542427709596624e-79 3.0536988060375285e-05 0.02209565174669491 0.06379513064270233 0.4810261249407673
13.38 1.166214491485914e-79 2.982787410450231e-05 0.021796340210025182 0.0630309184174046 0.4843257104385501
13.4 8.817633602468104e-80 2.9135226821813388e-05 0.02150108319942289 0.06227586081440191 0.4876479293524666
13.42 6.6669264457786e-80 2.845866383184125e-05 0.021209825791573628 0.06152984816898781 0.490992936935814
13.44 5.0407978191542085e-80 2.77978116335578e-05 0.02092251380716374 0.060792772130147076 0.49436088950684437
13.46 3.8112978837014335e-80 2.7152305399180287e-05 0.020639093800801974 0.060064525644818914 0.49775194445607124
13.48 2.8816850188101266e-80 2.652178877276596e-05 0.020359513051077666 0.05934500294234873 0.5011662602536228
13.5 2.1788138321976946e-80 2.5905913673483138e-05 0.020083719550753484 0.058634099519125536 0.5046039964566499
13.52 1.6473798088232582e-80 2.530434010345109e-05 0.019811661997091213 0.05793171212340411 0.508065313716781
13.540000000000001 1.2455677462727257e-80 2.4716735960041904e-05 0.01954328978230838 0.05723773874030861 0.5115503737876301
13.56 9.41761579355046e-81 2.414277685254123e-05 0.01927855298416443 0.05655207857701619 0.5150593395323549
13.58 7.120567106874487e-81 2.3582145923066025e-05 0.01901740235667403 0.055874632048117295 0.5185923749312693
13.6 5.383791082051196e-81 2.3034533671641113e-05 0.018759789320946605 0.0552053007611523 0.5221496450895056
13.620000000000001 4.070631732013148e-81 2.249963778533781e-05 0.01850566595614959 0.05454398750232074 0.5257313162447301
13.64 3.077764802745602e-81 2.1977162971380253e-05 0.018254984990594466 0.05389059622236221 0.5293375557749112
13.66 2.327067837290081e-81 2.1466820794126647e-05 0.018007699792943102 0.05324503202260583 0.5329685322061426
13.68 1.759473210727138e-81 2.09683295158368e-05 0.017763764363533614 0.05260720114118737 0.5366244152205181
13.700000000000001 1.3303204701034194e-81 2.048141394113689e-05 0.01752313332582352 0.0519770109394311 0.5403053756640611
13.72 1.0058422841487579e-81 2.000580526509604e-05 0.017285761917948884 0.05135436988839521 0.5440115855547081
13.74 7.605075042579108e-82 1.9541240924830807e-05 0.01705160598439776 0.05073918755557778 0.5477432180903485
13.76 5.750122789101617e-82 1.908746445455562e-05 0.016820621967796403 0.050131374591782546 0.5515004476569176
13.780000000000001 4.3476115494757483e-82 1.8644225343999106e-05 0.016592766900806823 0.04953084271814179 0.5552834498365468
13.8 3.287186531209281e-82 1.82112789001085e-05 0.016367998398134097 0.04893750471329471 0.5590924014157669
13.82 2.4854095560278363e-82 1.7788386111964866e-05 0.01614627464864181 0.04835127440071925 0.5629274803937725
13.84 1.87919383416366e-82 1.7375313518835837e-05 0.015927554407574516 0.04777206663621605 0.5667888659907382
13.86 1.4208400614676266e-82 1.6971833081291913e-05 0.015711796988885376 0.04719979729554171 0.5706767386561946
13.88 1.0742832610292144e-82 1.6577722055315933e-05 0.015498962257667741 0.04663438326219095 0.5745912800774612
13.9 8.122550568678666e-83 1.619276286933581e-05 0.01528901062268951 0.04607574241532469 0.5785326731881354
13.92 6.141380968510672e-83 1.5816743004112543e-05 0.015081903029028187 0.045523793617842534 0.582501102176644
13.94 4.6434380286683204e-83 1.5449454875417685e-05 0.01487760095080606 0.04497845670459862 0.5864967524948487
13.96 3.5108580361059364e-83 1.5090695719435197e-05 0.014676066384023672 0.04443965247075837 0.5905198108667137
13.98 2.6545253912270384e-83 1.474026748082417e-05 0.014477261839490347 0.043907302660294946 0.5945704652970296
14.0 2.0070606615825698e-83 1.4397976703381212e-05 0.014281150335850467 0.043381329954622926 0.5986489050802024
14.02 1.5175189179148604e-83 1.4063634423241639e-05 0.014087695392704297 0.042861657961368885 0.602755320809097
14.040000000000001 1.1473811979422096e-83 1.373705606456072e-05 0.01389686102382191 0.042348211203275976 0.6068899043839455
14.06 8.675236913687262e-84 1.341806133761747e-05 0.013708611730449172 0.041840915107241854 0.6110528490213131
14.08 6.5592617033972745e-84 1.31064741392844e-05 0.013522912494704168 0.04133969599348722 0.6152443492631298
14.1 4.959393561433596e-84 1.280212245580865e-05 0.013339728773063313 0.04084448106485495 0.6194646009857805
14.120000000000001 3.7497489213533564e-84 1.250483826785073e-05 0.013159026489935577 0.04035519839623682 0.6237138014092588
14.14 2.8351484509181404e-84 1.2214457457728433e-05 0.01298077203132387 0.03987177692412726 0.6279921491063828
14.16 2.1436279887887026e-84 1.1930819718814348e-05 0.012804932238572077 0.03939414643630185 0.632299844012076
14.18 1.620776137076726e-84 1.1653768467037713e-05 0.012631474402197022 0.03892223756161985 0.6366370874327099
14.200000000000001 1.2254529705043374e-84 1.138315075444112e-05 0.01246036625580386 0.03845598175994865 0.641004082055512
14.22 9.265529943120696e-85 1.1118817184744583e-05 0.012291575970083953 0.037995311312209096 0.6454010319580358
14.24 7.005576484222777e-85 1.0860621830870344e-05 0.012125072146894011 0.037540159310539785 0.6498281426177007
14.26 5.296847797975676e-85 1.0608422154382878e-05 0.011960823813415426 0.0370904596485795 0.6542856209213922
14.280000000000001 4.004894766063162e-85 1.036207892679958e-05 0.011798800416392767 0.03664614701186575 0.6587736751751313
14.3 3.028061726329072e-85 1.0121456152728915e-05 0.011638971816450343 0.03620715686834878 0.6632925151138069
14.32 2.289487827784319e-85 9.886420994793068e-06 0.011481308282485649 0.03577342545901858 0.6678423519109803
14.34 1.7310593334328438e-85 9.656843700294279e-06 0.011325780486138857 0.03534488978864476 0.6724233981887511
14.36 1.3088370156415842e-85 9.432597529584083e-06 0.011172359496337233 0.03492148761662693 0.6770358680276947
14.38 9.895988545443912e-86 9.21355868609577e-06 0.01102101677391333 0.034503157447954985 0.6816799769768667
14.4 7.4822600615062e-86 8.99960624800177e-06 0.010871724166296271 0.03408983852427765 0.6863559420638743
14.42 5.657263584221119e-86 8.790622101457857e-06 0.010724453902274753 0.03368147081507763 0.6910639818050206
14.44 4.277401613719583e-86 8.586490875397688e-06 0.010579178586831134 0.033277995008953024 0.6958043162155154
14.46 3.234101486110676e-86 8.387099877841487e-06 0.010435871196045459 0.03287935250500278 0.7005771668197567
14.48 2.4452724731097874e-86 8.192339033683618e-06 0.010294505072068479 0.032485485404315714 0.7053827566616819
14.5 1.8488465786950978e-86 8.002100823924954e-06 0.01015505391816279 0.03209633650156091 0.7102213103151936
14.52 1.397894798695138e-86 7.816280226316296e-06 0.010017491793811168 0.031711849276679485 0.7150930538946523
14.540000000000001 1.0569345724716981e-86 7.634774657380145e-06 0.009881793109891124 0.03133196788667547 0.7199982150654444
14.56 7.991378832861356e-87 7.457483915778873e-06 0.009747932623914919 0.030956637157505306 0.724937023054619
14.58 6.042203303177332e-87 7.284310126997844e-06 0.009615885435333883 0.03058580257606416 0.7299097086616038
14.6 4.56845076681893e-87 7.1151576893131585e-06 0.009485626980906528 0.030219410282268568 0.7349165042689879
14.620000000000001 3.454160901516218e-87 6.949933221014132e-06 0.009357133030129286 0.029857407061233715 0.7399576438533833
14.64 2.6116572428057953e-87 6.788545508851357e-06 0.00923037968072922 0.029499740335544616 0.7450333629963561
14.66 1.9746484742229537e-87 6.630905457681694e-06 0.009105343354217733 0.029146358157619585 0.7501438988954398
14.68 1.4930123803543463e-87 6.476926041282819e-06 0.008982000791504515 0.028797209202165497 0.7552894903752169
14.700000000000001 1.128852044801808e-87 6.326522254309797e-06 0.00886032904857093 0.028452242758723167 0.7604703778984812
14.72 8.535139800721191e-88 6.179611065367329e-06 0.008740305492202033 0.02811140872430238 0.7656868035774731
14.74 6.453335647777211e-88 6.0361113711717245e-06 0.008621907795776306 0.02777465759610464 0.7709390111851966
14.76 4.8793039077522815e-88 5.895943951777302e-06 0.008505113935112553 0.027441940464333604 0.7762272461668095
14.780000000000001 3.689193918250271e-88 5.7590314268424815e-06 0.008389902184372936 0.027113209005091177 0.7815517556510942
14.8 2.789363405880595e-88 5.625298212911541e-06 0.008276251112021618 0.02678841547335926 0.7869127884620052
14.82 2.1090103644527884e-88 5.494670481688161e-06 0.008164139576838047 0.026467512696065006 0.792310595130299
14.84 1.5946020902088532e-88 5.367076119278073e-06 0.008053546723984326 0.026150454065229384 0.7977454279052408
14.86 1.2056630299008155e-88 5.2424446863781524e-06 0.007944451981125804 0.02583719353119802 0.8032175407663926
14.88 9.115900139571918e-89 5.120707379389888e-06 0.007836835054604264 0.025527685595952743 0.8087271894354828
14.9 6.892442854574482e-89 5.001796992435956e-06 0.007730675925662913 0.02522188530650364 0.8142746313883545
14.92 5.2113085681308325e-89 4.885647880258709e-06 0.007625954846722495 0.024919748248359835 0.8198601258670006
14.94 3.9402193917719804e-89 4.7721959219803514e-06 0.007522652337707902 0.02462123053907891 0.8254839338916771
14.96 2.979161308972956e-89 4.661378485704532e-06 0.007420749182424493 0.02432628882189332 0.8311463182731014
14.98 2.2525147009366267e-89 4.553134393940026e-06 0.00732022642498358 0.024034880259413333 0.8368475436247326
15.0 1.7031043141751814e-89 4.447403889827298e-06 0.007221065366276193 0.0237469625274052 0.84258787637514
15.02 1.2877004992491369e-89 4.344128604149327e-06 0.007123247560494756 0.023462493808644066 0.8483675847804518
15.040000000000001 9.736177414179357e-90 4.243251523108499e-06 0.007026754811701791 0.023181432786840372 0.8541869389368925
15.06 7.361428429643062e-90 4.144716956851801e-06 0.00693156917044519 0.022903738640639167 0.8600462107934023
15.08 5.565903970262263e-90 4.048470508726799e-06 0.006837672930419204 0.022629371037691068 0.8659456741643493
15.1 4.208325503978523e-90 3.954459045251679e-06 0.006745048625170787 0.022358290128794485 0.8718856047423237
15.120000000000001 3.1818737157625803e-90 3.862630666782522e-06 0.006653679024850496 0.02209045654210783 0.8778662801110213
15.14 2.4057835672382267e-90 3.7729346788618147e-06 0.006563547133007433 0.0218258313774313 0.8838879797582146
15.16 1.8189894035459422e-90 3.6853215642321675e-06 0.006474636183427576 0.021564376200556817 0.8899509850888162
15.18 1.3753200808544656e-90 3.5997429555000418e-06 0.0063869296370149395 0.02130605303768595 0.8960555794380272
15.200000000000001 1.0398660493096745e-90 3.5161516084342e-06 0.006300411178714998 0.021050824369914508 0.9022020480845796
15.22 7.862325400172536e-91 3.4345013758842163e-06 0.00621506471447983 0.020798653127783458 0.9083906782640654
15.24 5.944627266101606e-91 3.3547471823046444e-06 0.006130874368274231 0.02054950268589475 0.9146217591823628
15.26 4.494674480415699e-91 3.276844998870764e-06 0.00604782447912255 0.020303336857591912 0.9208955820291489
15.280000000000001 3.39837937360668e-91 3.200751819172169e-06 0.005965899598195438 0.02006011988970434 0.9272124399915097
15.3 2.569481375631796e-91 3.1264256354708438e-06 0.005885084485936065 0.01981981645735447 0.9335726282676375
15.32 1.9427597139373385e-91 3.0538254155104532e-06 0.0058053641092252984 0.01958239165882718 0.9399764440806309
15.34 1.4689016008803475e-91 2.9829110798642395e-06 0.00572672363858522 0.01934781101050062 0.9464241866923809
15.36 1.1106221204762762e-91 2.9136434798089345e-06 0.005649148445420612 0.019116040441837873 0.9529161574175579
15.38 8.397305127531076e-92 2.8459843757124247e-06 0.005572624099297755 0.01888704629043849 0.959452659637692
15.4 6.349120200723568e-92 2.7798964159233363e-06 0.0054971363652600875 0.01866079529714944 0.9660339988153493
15.42 4.800507628461875e-92 2.715343116150776e-06 0.005422671201180236 0.018437254601234427 0.9726604825084095
15.44 3.629616822862432e-92 2.6522888393229905e-06 0.005349214755147927 0.018216391735601266 0.9793324203844367
15.46 2.74431774729339e-92 2.5906987759136033e-06 0.005276753362893261 0.01799817462208633 0.9860501242351515
15.48 2.0749517829736245e-92 2.5305389247249055e-06 0.005205273545244938 0.017782571566795555 0.9928139079909996
15.5 1.568850730172166e-92 2.4717760741171684e-06 0.005134762005622829 0.017569551255501147 0.9996240877358258
15.52 1.186192678672454e-92 2.414377783673991e-06 0.0050652056275645955 0.017359082749093535 0.9935607509338561
15.540000000000001 8.968686720001983e-93 2.3583123662933403e-06 0.004996591472285775 0.017151135479087753 0.986791879130666
15.56 6.78113622919756e-93 2.303548870694501e-06 0.0049289067762729325 0.01694567924318372 0.9800691218961578
15.58 5.127150718329799e-93 2.250057064331176e-06 0.004862138948909404 0.016742684200879574 0.9733921650637304
15.6 3.876588465408436e-93 2.197807416701452e-06 0.0047962755701332 0.016542120869137672 0.9667606966071185
15.620000000000001 2.9310505884703783e-93 2.1467710830452673e-06 0.004731304388126639 0.016343960118102456 0.9601744066258107
15.64 2.2161386561490816e-93 2.0969198884205048e-06 0.004667213317037323 0.01614817316686968 0.9536329873305689
15.66 1.6756007428180057e-93 2.0482263121487854e-06 0.004603990434729867 0.015954731579306172 0.9471361330290416
15.68 1.2669053181947205e-93 2.000663472622529e-06 0.004541623980568237 0.01576360725991984 0.9406835401114808
15.700000000000001 9.578947085991134e-94 1.9542051124647794e-06 0.004480102353227994 0.015574772449779032 0.9342749070365521
15.72 7.242548117720721e-94 1.908825584033646e-06 0.004419414108538273 0.015388199722480888 0.9279099343172461
15.74 5.476019730207538e-94 1.8644998352633563e-06 0.004359547957352932 0.015203861980167833 0.9215883245068788
15.76 4.1403649100034257e-94 1.8212033958340953e-06 0.004300492763450547 0.015021732449591946 0.9153097821851938
15.780000000000001 3.1304893759645916e-94 1.7789123636630158e-06 0.0042422375414629026 0.014841784678226375 0.9090740139445561
15.8 2.36693237094876e-94 1.737603391708929e-06 0.004184771454831487 0.01466399253042342 0.9028807283762424
15.82 1.7896143943688398e-94 1.6972536750834154e-06 0.004128083813791682 0.014488330183618503 0.8967296360568197
15.84 1.3531099239850537e-94 1.6578409384612345e-06 0.004072164073384294 0.01431477212457976 0.8906204495346223
15.860000000000001 1.0230731671291174e-94 1.6193434237830972e-06 0.004017001831493951 0.014143293145702453 0.884552883316318
15.88 7.735356061960225e-95 1.5817398782439856e-06 0.003962586826914178 0.013973868341347876 0.8785266538535678
15.9 5.8486269924576385e-95 1.545009542560387e-06 0.0039089089374385625 0.01380647310422597 0.8725414795297727
15.92 4.4220896133171396e-95 1.5091321395100173e-06 0.003855958177977861 0.013641083121821412 0.8665970806469151
15.94 3.3434986661698894e-95 1.4740878627376342e-06 0.003803724698702587 0.01347767437286245 0.8606931794124876
15.96 2.527986609998505e-95 1.439857365820793e-06 0.003752198783210748 0.013316223123832025 0.85482949992651
15.98 1.9113859278588904e-95 1.4064217515895773e-06 0.003701370846720439 0.013156705925520776 0.8490057681686396
16.0 1.4451801883631243e-95 1.3737625616942412e-06 0.0036512314342868604 0.012999099609621187 0.8432217119853609
16.02 1.092686592694924e-95 1.3418617664151817e-06 0.0036017712190435304 0.012843381285362672 0.8374770610772708
16.04 8.261696357791989e-96 1.3107017547095085e-06 0.0035529810004673403 0.0126895283361869 0.8317715469864456
16.06 6.246587737478382e-96 1.2802653244887537e-06 0.0035048517026670493 0.012537518416462962 0.8261049030838961
16.080000000000002 4.722983836753315e-96 1.2505356731223404e-06 0.0034573743726950225 0.012387329448241873 0.8204768645571061
16.1 3.571001842877783e-96 1.2214963881615992e-06 0.0034105401788818174 0.012238939618050042 0.8148871683976614
16.12 2.699999534743971e-96 1.1931314382791416e-06 0.0033643404091933025 0.012092327373720955 0.8093355533889531
16.14 2.041443216322348e-96 1.1654251644186777e-06 0.0033187664696100907 0.011947471421265024 0.8038217600939743
16.16 1.5435152309622898e-96 1.138362271150329e-06 0.0032738098825288555 0.011804350721776815 0.7983455308431949
16.18 1.167036755744102e-96 1.1119278182266842e-06 0.0032294622851853764 0.011662944488379358 0.7929066097225209
16.2 8.823850662027934e-97 1.0861072123349414e-06 0.003185715428098882 0.011523232183205057 0.7875047425613345
16.22 6.671627103649493e-97 1.060886199040565e-06 0.003142561173537491 0.011385193514412768 0.7821396769206163
16.240000000000002 5.044351940552431e-97 1.036250854918039e-06 0.0030999914940044644 0.01124880843324058 0.7768111620811476
16.26 3.813985120097444e-97 1.0121875798643632e-06 0.0030579984707449293 0.011114057131094021 0.7715189490317979
16.28 2.883716811942198e-97 9.88683089590995e-07 0.0030165742922728385 0.010980920036668925 0.7662627904578815
16.3 2.1803500510944252e-97 9.657244082901953e-07 0.002975711252917887 0.010849377813108975 0.7610424407296051
16.32 1.648541328892071e-97 9.432988614716372e-07 0.0029354017513921215 0.010719411355197196 0.7558576558905871
16.34 1.2464459602259813e-97 9.2139406896538e-07 0.0028956382893759566 0.010591001786581108 0.7507081936464578
16.36 9.424255883277718e-98 8.999979380873089e-07 0.0028564134701233434 0.010464130457031122 0.7455938133535358
16.38 7.125587613713286e-98 8.790986569632908e-07 0.002817719997085847 0.010338778939731773 0.7405142760075832
16.4 5.387587038123445e-98 8.58684688008353e-07 0.0027795506725553404 0.010214929028605416 0.7354693442326355
16.42 4.073501817238508e-98 8.387447615572794e-07 0.002741898396325086 0.010092562735667939 0.7304587822699088
16.44 3.079934846087617e-98 8.192678696431309e-07 0.00270475616436902 0.009971662288416274 0.7254823559667848
16.46 2.3287085858170044e-98 8.002432599202072e-07 0.0026681170675387903 0.009852210127246993 0.7205398327658638
16.48 1.760713764626084e-98 7.816604297281557e-07 0.0026319742902785924 0.009734188902906026 0.7156309816941003
16.5 1.3312584407619318e-98 7.63509120293906e-07 0.0025963211093573183 0.009617581473968835 0.7107555733520085
16.52 1.006551474581308e-98 7.457793110682475e-07 0.002561150892617909 0.00950237090435079 0.7059133799029412
16.54 7.610437162012759e-99 7.284612141939192e-07 0.0025264570977436705 0.009388540460847365 0.7011041750624439
16.56 5.754177035112432e-99 7.115452691021591e-07 0.0024922332710412562 0.009276073610703808 0.6963277340876791
16.580000000000002 4.350676925194981e-99 6.950221372347275e-07 0.002458473046240176 0.009164954019213906 0.691583833766923
16.6 3.2895042317818116e-99 6.788826968885039e-07 0.00242517014330855 0.009055165547347591 0.6868722524091382
16.62 2.4871619467413805e-99 6.63118038179777e-07 0.0023923183672848922 0.008946692249406803 0.6821927698336082
16.64 1.880518799626978e-99 6.477194581254947e-07 0.0023599116071257448 0.00883951837070961 0.6775451673596515
16.66 1.4218418548836089e-99 6.326784558387227e-07 0.0023279438345689034 0.008733628345301968 0.6729292277964014
16.68 1.0750407072238881e-99 6.179867278356756e-07 0.0022964091030120578 0.008629006793696922 0.6683447354326563
16.7 8.128277545205692e-100 6.036361634517193e-07 0.0022653015464066 0.008525638520640895 0.663791476026799
16.72 6.145711079397986e-100 5.896188403638332e-07 0.002234615378166432 0.008423508512906717 0.6592692367967848
16.740000000000002 4.646711983120061e-100 5.759270202170314e-07 0.002204344890091561 0.008322601937113067 0.6547778064101976
16.76 3.5133334410162145e-100 5.625531443523668e-07 0.002174484451306267 0.008222904137570188 0.6503169749743759
16.78 2.6563970206466435e-100 5.49489829634106e-07 0.0021450285072116466 0.008124400634151142 0.6458865340266009
16.8 2.0084757822641848e-100 5.367298643738333e-07 0.002115971578452353 0.0080270771201888 0.6414862765243563
16.82 1.5185888768087305e-100 5.242662043491849e-07 0.0020873082598973493 0.007930919460397923 0.6371159968356533
16.84 1.1481901833874348e-100 5.12091968915045e-07 0.00205903321963443 0.007835913688822149 0.6327754907294203
16.86 8.681353573442224e-101 5.002004372050366e-07 0.002031141197978406 0.00774204600680557 0.6284645553659591
16.88 6.563886449958389e-101 4.885850444212249e-07 0.002003627006492701 0.007649302780988622 0.624182989287466
16.9 4.962890287034067e-101 4.772393782099769e-07 0.001976485527024192 0.007557670541327966 0.6199305924086165
16.92 3.752392761348457e-101 4.661571751219786e-07 0.0019497117107511491 0.007467135979140085 0.6157071660072153
16.94 2.837147432456156e-101 4.553323171544627e-07 0.001923300577244072 0.007377685945168382 0.611512512714912
16.96 2.1451393991603797e-101 4.4475882837371565e-07 0.0018972472135392068 0.0072893074476733 0.6073464365079736
16.98 1.6219188996626582e-101 4.344308716160309e-07 0.0018715467732246698 0.0072019876505454525 0.6032087426981261
17.0 1.2263170021084147e-101 4.2434274526526277e-07 0.0018461944755389095 0.007115713871441291 0.5990992379234568
17.02 9.272062801493944e-102 4.144888801052118e-07 0.001821185604481403 0.007030473579941117 0.5950177301393772
17.04 7.010515914484761e-102 4.0486383624510257e-07 0.001796515507935389 0.0069462543957291645 0.5909640286096493
17.06 5.300582452841749e-102 3.9546230011645724e-07 0.0017721795968024866 0.006863044086795482 0.5869379438974709
17.080000000000002 4.0077185020465335e-102 3.8627908153970016e-07 0.0017481733441490406 0.006780830567659335 0.5829392878566239
17.1 3.030196725462872e-102 3.773091108588979e-07 0.0017244922843640284 0.006699601897613964 0.5789678736226826
17.12 2.291102079728612e-102 3.685474361430072e-07 0.001701132012328368 0.006619346278992236 0.5750235156042789
17.14 1.7322798535251026e-102 3.5998922045213794e-07 0.00167808818259548 0.006540052055453199 0.5711060294744309
17.16 1.3097598389349455e-102 3.51629739167287e-07 0.001655356508582964 0.006461707710289102 0.5672152321619288
17.18 9.90296592202437e-103 3.434643773820817e-07 0.001632932761775213 0.006384301864752708 0.5633509418427795
17.2 7.487535587633004e-103 3.354886273550882e-07 0.0016108127709368175 0.006307823276404635 0.5595129779317094
17.22 5.661252357880502e-103 3.276980860212872e-07 0.001588992421336657 0.006232260837480518 0.5557011610737257
17.240000000000002 4.280417486434605e-103 3.2008845256132847e-07 0.0015674676539824655 0.006157603573277668 0.5519153131357342
17.26 3.2363817579464287e-103 3.126555260272433e-07 0.0015462344648657991 0.006083840640561208 0.548155257198217
17.28 2.446996564321935e-103 3.0539520302327306e-07 0.001525288904217204 0.006010961325989077 0.5444208175469609
17.3 1.8501501471824506e-103 2.9830347544057023e-07 0.0015046270757714867 0.005938955044556094 0.5407118196648492
17.32 1.3988804140669803e-103 2.9137642824449184e-07 0.0014842451360429453 0.005867811338056573 0.5370280902237047
17.34 1.0576797866056044e-103 2.8461023731328204e-07 0.0014641392936103955 0.005797519873565371 0.5333694570761902
17.36 7.997013323974616e-104 2.7800116732693865e-07 0.001444305808411906 0.005728070441937133 0.5297357492477639
17.38 6.04646348674852e-104 2.7154556970510584e-07 0.0014247409910490793 0.005659452956323514 0.5261267969286888
17.400000000000002 4.57167184991125e-104 2.6523988059284995e-07 0.0014054412021007351 0.005591657450708151 0.5225424314660976
17.42 3.456596330909522e-104 2.5908061889321623e-07 0.001386402851445947 0.005524674078459241 0.5189824853561124
17.44 2.6134986471281347e-104 2.5306438434545597e-07 0.0013676223975961704 0.0054584931108993505 0.5154467922360144
17.46 1.9760407420044747e-104 2.471878556478989e-07 0.0013490963470364865 0.005393104935892461 0.5119351868764714
17.48 1.494065060394219e-104 2.414477886244038e-07 0.0013308212535757405 0.005328500056447893 0.5084475051738159
17.5 1.1296479658746461e-104 2.3584101443338962e-07 0.0013127937177054732 0.0052646690893409604 0.5049835841423759
17.52 8.541157682035727e-105 2.303644378184565e-07 0.0012950103859675655 0.005201602763750148 0.5015432619068587
17.54 6.457885708926521e-105 2.250150353996287e-07 0.0012774679503304211 0.0051392919199106145 0.498126377694786
17.56 4.8827441644441645e-105 2.197898540042785e-07 0.0012601631475736112 0.005077727507783837 0.4947327718289806
17.580000000000002 3.691795062656079e-105 2.1468600903680514e-07 0.001243092758680861 0.005016900585743144 0.491362285720104
17.6 2.791330105701681e-105 2.0970068288618193e-07 0.0012262536082412537 0.004956802319275113 0.48801476185924747
17.62 2.11049736693432e-105 2.04831123370467e-07 0.0012096425638585355 0.004897423979696351 0.484690043810568
17.64 1.595726398228035e-105 2.0007464221744852e-07 0.001193256535568434 0.00483875694288579 0.4813879762039799
17.66 1.2065131081876003e-105 1.9542861358056498e-07 0.0011770924752638721 0.004780792688032116 0.4781084047278937
17.68 9.12232749827909e-106 1.9089047258928998e-07 0.001161147376127964 0.004723522796396177 0.4748511761220044
17.7 6.897302517571943e-106 1.8645771393317716e-07 0.0011454182720746808 0.004666938950088295 0.4716161381701302
17.72 5.214982911748939e-106 1.8212789047878924e-07 0.0011299022371971169 0.004611032930860108 0.46840313969309855
17.740000000000002 3.942997527010965e-106 1.7789861191873973e-07 0.0011145963852232036 0.0045557966189110075 0.46521203054168075
17.76 2.981261829830507e-106 1.7376754345211215e-07 0.0010994978689788221 0.0045012219917088 0.4620426615895776
17.78 2.2541028841938405e-106 1.6973240449551225e-07 0.0010846038798581654 0.004447301122824486 0.45889488472644685
17.8 1.7043051239882438e-106 1.6579096742406103e-07 0.0010699116473012848 0.004394026180781068 0.45576855285098455
17.82 1.2886084197933538e-106 1.6194105634161784e-07 0.001055418438278724 0.004341389427916061 0.45266351986404957
17.84 9.743042112533003e-107 1.5818054587956436e-07 0.0010411215567831152 0.004289383219257701 0.4495796406618363
17.86 7.366618760865439e-107 1.5450736002347973e-07 0.001027018343327675 0.004238000001414595 0.446516771129094
17.88 5.569828328888271e-107 1.5091947096706356e-07 0.0010131061744514907 0.004187232311478641 0.44347476813239134
17.900000000000002 4.2112926731176515e-107 1.4741489799267168e-07 0.0009993824622315027 0.004137072775941109 0.4404534895134277
17.92 3.1841171633013873e-107 1.4399170637785002e-07 0.0009858446538011183 0.0040875141096217696 0.43745279408239174
17.94 2.407479815959811e-107 1.4064800632725523e-07 0.0009724902308753063 0.004038549114610716 0.43447254161136
17.96 1.8202719205987467e-107 1.3738195192938304e-07 0.0009593167092821667 0.00399017067922297 0.43151259282774607
17.98 1.3762897794427708e-107 1.3419174013752006e-07 0.0009463216385008263 0.003942371776965602 0.4285728094077916
18.0 1.0405992289193667e-107 1.3107560977436013e-07 0.0009335026012055875 0.0038951454655171713 0.42565305397010195
18.02 7.867868899426116e-108 1.280318405597348e-07 0.0009208572128162723 0.003848484885719432 0.42275319006922657
18.04 5.948818651618802e-108 1.2505875216092142e-07 0.0009083831210546375 0.0038023832605811143 0.4198730821892822
18.06 4.497843545973164e-108 1.2215470326500467e-07 0.0008960780055068072 0.0037568338942936116 0.41701259573762034
18.080000000000002 3.400775473050719e-108 1.1931809067277756e-07 0.000883939577191638 0.003711830171258511 0.4141715970385367
18.1 2.5712930429645948e-108 1.165473484136886e-07 0.0008719655781349238 0.003667365555126731 0.4113499533270262
18.12 1.944129497872181e-108 1.138409468813328e-07 0.0008601537809493672 0.0036234335878491623 0.4085475327425762
18.14 1.4699372811038963e-108 1.111973919890251e-07 0.0008485019884202458 0.0035800278887387193 0.4057642043230058
18.16 1.1114051881543814e-108 1.0861522434498011e-07 0.0008370080330966899 0.003537142153543607 0.40299983799834566
18.18 8.403225825586565e-109 1.0609301844664453e-07 0.000825669776888496 0.0034947701535316725 0.40025430458475925
18.2 6.353596782561918e-109 1.036293818937384e-07 0.000814485110668401 0.0034529057345857785 0.397527475778506
18.22 4.803892328166071e-109 1.0122295461957351e-07 0.0008034519538797485 0.0034115428163099316 0.3948192241499457
18.240000000000002 3.6321759611736313e-109 9.887240814021783e-08 0.0007925682541494592 0.0033706753911462036 0.39212942313758253
18.26 2.7462526867177198e-109 9.657644482109865e-08 0.0007818319869062636 0.0033302975235021846 0.38945794704215286
18.28 2.0764147717300904e-109 9.433379716063451e-08 0.0007712411550040805 0.003290403348888877 0.38680467102074806
18.3 1.56995688164882e-109 9.214322709050072e-08 0.0007607937883505158 0.0032509870730689436 0.38416947108098254
18.32 1.1870290289751792e-109 9.000352529214861e-08 0.0007504879435403929 0.003212042971215176 0.3815522240751984
18.34 8.975010282765847e-110 8.791351052919168e-08 0.0007403217034942367 0.003173565387078979 0.37895280769471096
18.36 6.785917413098211e-110 8.58720289952966e-08 0.0007302931771016661 0.0031355487321688955 0.3763711004640929
18.38 5.13076572467138e-110 8.38779536772169e-08 0.0007204004988696066 0.003097987484938908 0.37380698173549753
18.400000000000002 3.8793217363136427e-110 8.193018373261764e-08 0.000710641828575277 0.003060876189986477 0.37126033168302003
18.42 2.9331171878442776e-110 8.002764388234932e-08 0.000701015350923879 0.0030242094572602604 0.3687310312971001
18.44 2.2177011917044565e-110 7.816928381683131e-08 0.0006915192752109064 0.002987981961277174 0.3662189623789569
18.46 1.676782160654837e-110 7.635407761622263e-08 0.0006821518349890512 0.0029521884403489696 0.36372400753506806
18.48 1.2677985766555483e-110 7.458102318405601e-08 0.0006729112877396062 0.0029168236958180293 0.36124605017168276
18.5 9.585700925767355e-111 7.284914169402388e-08 0.0006637959145483235 0.00288188259130229 0.3587849744893731
18.52 7.247654629858382e-111 7.115747704961097e-08 0.0006548040197856697 0.0028473600519492363 0.3563406654776226
18.54 5.479880714043989e-111 6.950509535627491e-08 0.0006459339307914013 0.002813251063698852 0.3539130089094518
18.56 4.143284162084705e-111 6.789108440588365e-08 0.0006371839975634216 0.0027795506725553404 0.35150189133608
18.580000000000002 3.1326965938848673e-111 6.631455317312481e-08 0.0006285525924508476 0.0027462539838676364 0.349107200081623
18.6 2.3686012268105146e-111 6.477463132361016e-08 0.000620038109851241 0.0027133561616184995 0.34672882323782966
18.62 1.790876199948492e-111 6.327046873340053e-08 0.0006116389659119312 0.002680852427722113 0.34436664965884967
18.64 1.3540639628313037e-111 6.180123501969012e-08 0.00060335359823539 0.0026487380613301297 0.3420205689560403
18.66 1.0237945065611435e-111 6.036611908238836e-08 0.0005951804655886 0.002617008398146014 0.33969047149280884
18.68 7.740810038789358e-112 5.896432865634565e-08 0.0005871180476163507 0.002585658829747587 0.33737624837948765
18.7 5.852750690945764e-112 5.759508987398035e-08 0.0005791648445584296 0.002554684802917719 0.3350777914682466
18.72 4.42520750137468e-112 5.625764683805794e-08 0.0005713193769706373 0.002524081818983003 0.33279499334803847
18.740000000000002 3.34585607080715e-112 5.4951261204393954e-08 0.0005635801854495778 0.0024938454331603576 0.3305277473395792
18.76 2.529769020566992e-112 5.367521177424675e-08 0.0005559458303611953 0.0024639712539115074 0.3282759474903644
18.78 1.9127335910406487e-112 5.242879409617404e-08 0.0005484148915729606 0.0024344549423051063 0.32603948856971526
18.8 1.4461991433016538e-112 5.12113200771359e-08 0.0005409859681897065 0.0024052922113865696 0.3238182660638629
18.82 1.0934570145488226e-112 5.002211760262928e-08 0.0005336576782930382 0.0023764788255554495 0.32161217617106347
18.84 8.26752144200815e-113 4.8860530165642705e-08 0.0005264286586842648 0.002348010599950236 0.3194211157967476
18.86 6.250992026629194e-113 4.7725916504226444e-08 0.0005192975646308244 0.0023198833998405556 0.3172449825487023
18.88 4.726313876664178e-113 4.661765024748034e-08 0.0005122630696161328 0.0022920931400266437 0.3150836747322866
18.900000000000002 3.573519653454548e-113 4.553511956976147e-08 0.0005053238650928308 0.0022646357842459925 0.3129370913456779
18.92 2.701903226672645e-113 4.4477726852921826e-08 0.0004984786602393721 0.00223750734458717 0.31080513207515414
18.94 2.0428825791532486e-113 4.344488835638927e-08 0.0004917261817198993 0.002210703880910553 0.3086876972904038
18.96 1.5446035191080004e-113 4.2436033894909596e-08 0.0004850651734473864 0.002184221500276096 0.30658468803987066
18.98 1.167859599757109e-113 4.145060652377263e-08 0.0004784943963499781 0.0021580563563779235 0.3044960060461303
19.0 8.83007210505795e-114 4.048806223134633e-08 0.00047201262814050294 0.0021322046489856777 0.30242155370129653
19.02 6.676331075818901e-114 3.954786963875224e-08 0.0004656186630891049 0.0021066626233925707 0.3003612340624608
19.04 5.047908567859889e-114 3.862950970651427e-08 0.0004593113117989513 0.0020814265698700703 0.29831495084716103
19.06 3.816674251186569e-114 3.7732475448019e-08 0.0004530894009849884 0.0020564928231290693 0.29628260842888277
19.080000000000002 2.885750037633022e-114 3.6856271649631105e-08 0.000446951773255683 0.002031857761787563 0.2942641118325901
19.1 2.1818873531348663e-114 3.600041459730728e-08 0.00044089728689773137 0.002007517807844673 0.29225936673028796
19.12 1.6497036679153804e-114 3.516443180955856e-08 0.000434924815663675 0.0019834694261609675 0.29026827943661293
19.14 1.2473247933826436e-114 3.434786177661363e-08 0.0004290332485623986 0.0019597091239450196 0.28829075690445566
19.16 9.430900654740781e-115 3.355025370563979e-08 0.00042322148965246706 0.0019362334502461308 0.28632670672061267
19.18 7.130611660366898e-115 3.277116727187924e-08 0.0004174884578382565 0.0019130389954530869 0.284376037101468
19.2 5.391385670614714e-115 3.201017237556562e-08 0.0004118330866688529 0.001890122390798972 0.28243865688870323
19.22 4.076373926078321e-115 3.126684890448416e-08 0.0004062543241396729 0.0018674803078718705 0.28051447554503833
19.240000000000002 3.0821064194644463e-115 3.0540786502045844e-08 0.0004007511324967662 0.001845109458131446 0.2786034031499996
19.26 2.330350491188471e-115 2.9831584340748284e-08 0.00039532248804378397 0.0018230065924313393 0.2767053503957195
19.28 1.7619551932038637e-115 2.9138850900895027e-08 0.0003899673809515402 0.0018011685005472286 0.27482022858276056
19.3 1.332197072756548e-115 2.846220375445504e-08 0.00038468481507017253 0.0017795920107105889 0.2729479496159722
19.32 1.0072611650435259e-115 2.7801269353941192e-08 0.00037947380774383885 0.0017582739891480346 0.271088426000373
19.34 7.615803062121777e-116 2.7155682826190507e-08 0.00037433338962792115 0.0017372113396261555 0.2692415708370624
19.36 5.758234139655371e-116 2.6525087770933653e-08 0.0003692626045087146 0.0017164010030018193 0.2674072978191594
19.38 4.3537444622223707e-116 2.5909136064041836e-08 0.0003642605091255498 0.0016958399567778763 0.2655855212277693
19.400000000000002 3.291823566498374e-116 2.5307487665342513e-08 0.00035932617299532974 0.0016755252146641478 0.26377615592797804
19.42 2.488915573015088e-116 2.4719810430898337e-08 0.0003544586782394458 0.001655453826143723 0.2619791173648741
19.44 1.8818446992852937e-116 2.414577992964439e-08 0.0003496571194130294 0.001635622876044406 0.26019432155959615
19.46 1.422844354635202e-116 2.358507926428425e-08 0.00034492060333652746 0.0016160294841153207 0.25842168510540914
19.48 1.075798687472003e-116 2.303739889634467e-08 0.00034024824892955056 0.0015966708046085847 0.2566611251638065
19.5 8.134008559658736e-117 2.250243647529283e-08 0.0003356391870469782 0.0015775440258659938 0.2549125594606392
19.52 6.150044243321631e-117 2.1979896671621773e-08 0.00033109256031728146 0.0015586463699106472 0.25317590628227016
19.54 4.64998824594308e-117 2.146949101381178e-08 0.0003266075229830327 0.0015399750920434903 0.2514510844717565
19.56 3.515810591263419e-117 2.097093772907781e-08 0.00032218324074358504 0.0015215274804446547 0.24973801342505653
19.580000000000002 2.658269969698034e-117 2.0483961587814893e-08 0.0003178188905998679 0.0015033008557796038 0.2480366130872625
19.6 2.0098919007064744e-117 2.000829375165614e-08 0.00031351366070130494 0.0014852925708099948 0.2463468039488611
19.62 1.5196595900998083e-117 1.9543671625058306e-08 0.0003092667501947847 0.001467500010009172 0.2446685070420157
19.64 1.1489997392250036e-117 1.908983871033449e-08 0.00030507736907569227 0.0014499205891822966 0.24300164393687734
19.66 8.687474545877364e-118 1.864654446605286e-08 0.00030094473804095245 0.0014325517550910292 0.24134613673791946
19.68 6.5685144572945805e-118 1.8213544168723584e-08 0.0002968680883440648 0.0014153909850826757 0.2397019080802973
19.7 4.966389478074792e-118 1.7790598777697647e-08 0.00029284666165210266 0.0013984357867238176 0.2380688811262329
19.72 3.7550384654387987e-118 1.7377474803202893e-08 0.0002888797099046488 0.0013816836974382964 0.23644697956142413
19.740000000000002 2.8391478234184153e-118 1.6973944177444395e-08 0.0002849664951746414 0.0013651322841495468 0.234836127591478
19.76 2.14665187518393e-118 1.657978412869839e-08 0.0002811062895311098 0.0013487791429272413 0.23323624993837014
19.78 1.6230624679775852e-118 1.6194777058329378e-08 0.00027729837490375966 0.0013326218986381062 0.23164727183692474
19.8 1.2271816429162622e-118 1.5818710420663327e-08 0.0002735420429494026 0.0013166582046009782 0.23006911903132232
19.82 9.278600265996996e-119 1.545137660565096e-08 0.0002698365949201902 0.0013008857422459746 0.22850171777162878
19.84 7.015458827396599e-119 1.5092572824254687e-08 0.00026618134153363356 0.0012853022207777345 0.22694499481034938
19.86 5.304319740905282e-119 1.4742100996497886e-08 0.0002625756028443844 0.0012699053768427027 0.2253988773990055
19.88 4.0105442289650686e-119 1.4399767642113482e-08 0.00025901870811775195 0.0012546929742004113 0.22386329328473495
19.900000000000002 3.032333229923086e-119 1.4065383773731917e-08 0.0002555099957049338 0.0012396628033986704 0.22233817070691556
19.92 2.2927174698355352e-119 1.3738764792549421e-08 0.0002520488129199385 0.0012248126814526864 0.22082343839381216
19.94 1.733501234170787e-119 1.3419730386418995e-08 0.00024863451591817045 0.00121014045152799 0.21931902555924485
19.96 1.3106833128843278e-119 1.3108104430308094e-08 0.0002452664695766668 0.0011956439826271818 0.21782486189928185
19.98 9.90994821815215e-120 1.280371488906737e-08 0.00024194404737594918 0.0011813211692804266 0.21634087758895362
20.0 7.492814833380953e-120 1.2506393722457725e-08 0.00023866663128348136 0.0011671699312396555 0.2148670032789905

==> heatmap_delta_s1.txt <==
x y z
0 0 0.9243711521288722
1 0 0.0
2 0 0.0
3 0 0.9364163017068151
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.9462916744111524

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.9477778160512985

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.9096303009917183
7 2 0.0

0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.9037396784492887
5 3 0.0
6 3 0.9124800125921132
7 3 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.8882478948927982
7 4 0.0

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0

0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0


==> heatmap_delta_s2.txt <==
x y z
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.960799068691122
7 0 0.9438273155992554

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0

0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.9205108883998184
7 3 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.9142887149697986
5 5 0.0
6 5 0.0
7 5 0.0

0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0


==> heatmap_psi_f_s1.txt <==
x y z
0 0 1.0
1 0 1.0
2 0 1.0
3 0 1.0
4 0 1.0
5 0 1.0
6 0 1.4117242445110839e-73
7 0 0.005693053161172422

0 1 0.007804298455363973
1 1 0.006658095254078705
2 1 0.4724063802090855
3 1 0.004708677898964624
4 1 0.15960919379951696
5 1 0.04283709412454728
6 1 3.8766580277728e-05
7 1 0.13161985631288167

0 2 0.006474636183427588
1 2 0.005885331461136801
2 2 0.4983463416740903
3 2 0.016447884965869505
4 2 0.15224754960782141
5 2 0.07516230873370866
6 2 0.04483022499449635
7 2 0.26730156602089505

0 3 0.00628278693182393
1 3 0.005727574850543567
2 3 0.1271146152325181
3 3 0.04470513455676531
4 3 0.07172813934057587
5 3 0.11691758056392607
6 3 0.3565355333798056
7 3 0.0

0 4 0.005691541494299551
1 4 0.00539607962580397
2 4 0.023920951625659097
3 4 0.5267191916683764
4 4 0.08362225959125766
5 4 0.010297856174206187
6 4 0.3206676056338837
7 4 0.0

0 5 0.006084057886954982
1 5 0.0055900120116560365
2 5 0.16953742314802123
3 5 0.4648515997179359
4 5 0.32777982099884323
5 5 0.08927659207159301
6 5 0.3544393286610719
7 5 0.08912826220581513

0 6 0.00558610001522194
1 6 0.005323547439680812
2 6 0.24320542330254422
3 6 0.269126071642863
4 6 0.37280830017185934
5 6 0.00921453587828212
6 6 0.45373774688715046
7 6 0.11249160951096361


==> heatmap_psi_f_s2.txt <==
x y z
0 0 1.0
1 0 1.0
2 0 1.87606732018684e-18
3 0 0.05094192193495059
4 0 0.013429257366697424
5 0 1.0
6 0 3.7929529607750814e-34
7 0 0.047000258158703005

0 1 0.007804298455363973
1 1 0.006658095254078705
2 1 0.007515749760695065
3 1 0.16202045550600713
4 1 0.15960919379951696
5 1 0.04283709412454728
6 1 0.0071609730278822245
7 1 0.12415649370517348

0 2 0.006474636183427588
1 2 0.005885331461136801
2 2 0.0062952761650027075
3 2 0.19286674453387406
4 2 0.07513333625422172
5 2 0.02178436991950521
6 2 0.006160996887449107
7 2 0.34886480217929905

0 3 0.00628278693182393
1 3 0.005727574850543567
2 3 0.1271146152325181
3 3 0.24544290643837344
4 3 0.3024427292849013
5 3 0.11691758056392607
6 3 0.058273907899460124
7 3 0.7615034459118227

0 4 0.005691541494299551
1 4 0.00539607962580397
2 4 0.023920951625659097
3 4 0.044874933500837266
4 4 0.8779578926078443
5 4 0.10043288615189876
6 4 0.00545861296526163
7 4 0.0

0 5 0.006084057886954982
1 5 0.0055900120116560365
2 5 0.005825669860293237
3 5 0.03504674551568716
4 5 0.6858571276432512
5 5 0.08927659207159301
6 5 0.03423810072308664
7 5 0.0

0 6 0.00558610001522194
1 6 0.005323547439680812
2 6 0.24320542330254422
3 6 0.0319295814388165
4 6 0.24700118464736853
5 6 0.00921453587828212
6 6 0.01648073667627092
7 6 0.6344248733516401


==> heatmap_psi_h_s1.txt <==
x y z
0 0 0.36106340554098637
1 0 0.9999999999998388
2 0 0.005000000000000005
3 0 0.005000000000000005
4 0 0.9999997736338229
5 0 0.005000000000000005
6 0 0.01074875092941332
7 0 0.9995101005583374

0 1 0.9005419356094387
1 1 1.0
2 1 0.0758724257960499
3 1 0.005000000000000005
4 1 0.9999999625002599
5 1 0.005000000000000005
6 1 0.005000000000000005
7 1 0.9738688528756736

0 2 0.9999991386309132
1 2 0.9999999999930471
2 2 0.9999999999995486
3 2 0.005000000000000005
4 2 1.0
5 2 0.9948151091927269
6 2 0.9999627078276736
7 2 0.005070470005149453

0 3 0.9999920803287404
1 3 0.005000000000000005
2 3 0.9999999965844619
3 3 0.005000000000000005
4 3 0.005000000000000005
5 3 0.08360124530729449
6 3 0.03400740009366836
7 3 0.0

0 4 0.9999999999998745
1 4 0.005000000000000005
2 4 0.999999971231475
3 4 0.005000000000000005
4 4 0.9951149231244406
5 4 0.005000000000000005
6 4 0.005000000000000005
7 4 0.0

0 5 0.9985725703587518
1 5 0.005000000000000005
2 5 0.8654694248028586
3 5 0.9997059424648982
4 5 0.7599566799141575
5 5 0.999698555940465
6 5 0.9999932192174806
7 5 0.10649013666475285

0 6 0.999999999192116
1 6 0.0055997100470448705
2 6 0.7904015352540187
3 6 0.9999999999999771
4 6 0.9833938448572563
5 6 0.9999999999999816
6 6 1.0
7 6 0.9999954051116637


==> heatmap_psi_h_s2.txt <==
x y z
0 0 0.9999999953115035
1 0 1.0
2 0 0.9999943562000558
3 0 0.44676214366950495
4 0 0.9999999982618721
5 0 0.0
6 0 0.04201449893884135
7 0 0.005020998601520742

0 1 0.998920939375805
1 1 0.9999999999999265
2 1 0.005000000000000005
3 1 0.005000000000000005
4 1 0.0
5 1 0.0
6 1 0.005000000000000005
7 1 0.999999823237452

0 2 0.005000000000000005
1 2 0.9999999999664604
2 2 0.005000000000000005
3 2 0.9369994312622396
4 2 0.9999999999995905
5 2 0.005000000000000005
6 2 0.005000000000000005
7 2 0.9993040334720644

0 3 0.9999155972434499
1 3 0.9999999999964149
2 3 0.0
3 3 0.9999999963213579
4 3 0.9999997146654142
5 3 0.0
6 3 0.15052856397101805
7 3 0.005000000000000005

0 4 0.027381107522415432
1 4 0.005000000000000005
2 4 0.0
3 4 0.9999999829921541
4 4 0.9999999999999944
5 4 0.005000000000000005
6 4 0.9999999999999967
7 4 0.0

0 5 0.9999999999999989
1 5 0.005000000000000005
2 5 0.005000000000000005
3 5 0.9712686044150483
4 5 0.9999571906652495
5 5 0.0
6 5 0.005000000000000005
7 5 0.0

0 6 0.7597475779824046
1 6 0.4558475326413288
2 6 0.0
3 6 0.9999909689163418
4 6 0.9351388742419512
5 6 0.0
6 6 0.9999995670115708
7 6 0.005000000000000005

